A Simple Solution for Homomorphic Evaluation on Large Intervals

Homomorphic encryption (HE) is a promising technique used for privacy-preserving computation. Since HE schemes only support primitive polynomial operations, homomorphic evaluation of polynomial approximations for non-polynomial functions plays an important role in privacy-preserving machine learning. In this paper, we introduce a simple solution to approximating any functions, which might be overmissed by researchers: just using the neural networks for regressions. By searching decent superparameters, neural networks can achieve near-optimal computation depth for a given function with fixed precision, thereby reducing the modulus consumed. There are three main reasons why we choose neural networks for homomorphic evaluation of polynomial approximations. Firstly, neural networks with polynomial activation functions can be used to approximate whatever functions are needed in an encrypted state. This means that we can compute by one unified process for any polynomial approximation, such as that of Sigmoid or of ReLU. Secondly, by carefully finding an appropriate architecture, neural networks can efficiently evaluate a polynomial using near-optimal multiplicative depth, which would consume less modulus and therefore employ less ciphertext refreshing. Finally, as popular tools, model neural networks have many well-studied techniques that can conveniently serve our solution. Experiments showed that our method can be used for approximation of various functions. We exploit our method to the evaluation of the Sigmoid function on large intervals $[-30, +30]$, $[-50, +50]$, and $[-70, +70]$, respectively.

==> 20240409_CT_Test_PyTorch_Lite_over__30+30__L7N128_privacy_preserving_non_polynomial_approximation_and_ciphertext_comparison_py.txt <==
# -*- coding: utf-8 -*-
"""20240409_CT[Test_PyTorch_Lite_over[_30+30]]L7N128_privacy_preserving_non_polynomial_approximation_and_ciphertext_comparison.py

Automatically generated by Colaboratory.

Original file is located at
    https://colab.research.google.com/drive/1Tk9qvgDhrmY_TYO8BOiY_7VcTeQUbkLY
"""

import numpy as np
import torch
import torch.nn as nn
import torch.optim as optim
import torch.quantization
import matplotlib.pyplot as plt

# 20240331_CT[Test_PyTorch_Lite_over[_30+30]]L7N128_

print(torch.__version__)

# Define training data
X = []
Y = []
def func(x):
    if x > 16:
        return 0.5
    if x < -16:
        return -0.5
    return 1 / (1 + np.exp(-x)) - 0.5

# Generate training data
for x in range(-300, 300):
    x /= 10.0
    X.append([x])
    Y.append([func(x)])


class MyLinear(nn.Module):
    def __init__(self, in_features, out_features):
        super(MyLinear, self).__init__()
        self.weight = nn.Parameter(torch.randn(in_features, out_features) * 0.01)
        self.bias = nn.Parameter(torch.randn(out_features) * 0.01)

    def forward(self, x):
        return torch.matmul(x, self.weight) + self.bias


class MyReLU(nn.Module):
    def __init__(self):
        super(MyReLU, self).__init__()
        self.a0 = nn.Parameter(torch.tensor(1.1110537229))
        self.a1 = nn.Parameter(torch.tensor(0.5))
        self.a2 = nn.Parameter(torch.tensor(0.054235537))

    def forward(self, x):
        poly_x = self.a0 + self.a1 * torch.pow(x, 1) + self.a2 * torch.pow(x, 2)
        return poly_x


class MyModel(nn.Module):
    def __init__(self, num_classes=1, num_hidden_layers=7, hidden_units=128):
        super(MyModel, self).__init__()
        LEARNING_RATE = 0.008964
        self.dense0 = MyLinear(1, hidden_units)
        self.hidden_layers = nn.ModuleList()
        for _ in range(num_hidden_layers-1):
            self.hidden_layers.append(MyReLU())  # Add MyReLU activation after each hidden layer
            self.hidden_layers.append(MyLinear(hidden_units, hidden_units))
        self.hidden_layers.append(MyReLU())  # Add MyReLU activation after each hidden layer
        self.hidden_layers.append(MyLinear(hidden_units, num_classes))

    def forward(self, input):
        x = self.dense0(input)
        print("Input :: ", input)
        for layer in self.hidden_layers[:]:  #-1]: for debug
            x = layer(x)
        print("Output:: ", x)
        return x


class MyCallback:
    def __init__(self):
        super(MyCallback, self).__init__()
        self.best = float('inf')
        self.best_weights = None

    def on_test_end(self, logs=None):
        current = logs.get("mean_absolute_error")  # Change to loss
        if current < self.best:
            self.best = current
            torch.save(self.model.state_dict(), "Best_Model_ckpt.pth")
            print("on_test_end - MSE: ", current)

    def on_epoch_end(self, epoch, logs=None):
        current = logs.get("mean_absolute_error")  # Change to loss
        if current < self.best:
            self.best = current
            torch.save(self.model.state_dict(), "Best_Model_ckpt.pth")
            print("on_epoch_end - MSE: ", current)

        if torch.isnan(current):
            self.model.load_state_dict(torch.load("Best_Model_ckpt.pth"))

        # Print MAE
        print("Epoch:", epoch, "Mean Absolute Error:", current)

    def on_train_end(self, logs=None):
        print("on_train_end - MSE: ", self.best)
        self.model.load_state_dict(torch.load("Best_Model_ckpt.pth"))


model = MyModel()
criterion = nn.MSELoss()
optimizer = optim.Adam(model.parameters(), lr=0.001)
best_loss = float('inf')  # Initialize with a large value
best_model = None
BATCH_SIZE = 1800

callbacks = [MyCallback()]


model.load_state_dict(torch.load('best_model.pth'))

'''
# Train the model
for epoch in range(2*512):
    for i in range(0, len(X), BATCH_SIZE):
        inputs = torch.tensor(X[i:i+BATCH_SIZE], dtype=torch.float32)
        targets = torch.tensor(Y[i:i+BATCH_SIZE], dtype=torch.float32)

        optimizer.zero_grad()
        outputs = model(inputs)
        loss = criterion(outputs, targets)
        loss.backward()
        optimizer.step()

        # Calculate and print MAE
        mae = nn.L1Loss()(outputs, targets)
        print("Epoch:", epoch, "\t\tBatch: ", i/BATCH_SIZE, "\t\tMean Absolute Error:", mae.item())

          # Evaluate the model on the validation set
        with torch.no_grad():
            inputs = torch.tensor(X, dtype=torch.float32)  # Assuming X_val is your validation data
            targets = torch.tensor(Y, dtype=torch.float32)  # Assuming Y_val is your validation labels
            outputs = model(inputs)
            val_loss = criterion(outputs, targets)
            val_mae = nn.L1Loss()(outputs, targets)
              # Save the model if validation loss is improved
            if val_mae < best_loss:
                best_loss = val_mae
                best_model = model
                torch.save(model.state_dict(), 'best_model.pth')
                print("Epoch:", epoch, "\t\tBatch: ", i/BATCH_SIZE, "\t\tMean Absolute Error:", val_mae.item() , "\t\tBest Mean Absolute Error:", best_loss)
            if val_mae > 32:
                model = best_model
    if epoch % 16 == 0: model = best_model
model = best_model
'''


# Evaluate the model
model.eval()
with torch.no_grad():
    inputs = torch.tensor(X, dtype=torch.float32)
    targets = torch.tensor(Y, dtype=torch.float32)
    outputs = model(inputs)
    loss = criterion(outputs, targets)
    print("Mean Absolute Error:", loss.item())

print()
print()
print()
print()
print()
print()
print()
print()
print()
print(model)
# Print model parameters
print("Model Parameters:")
for name, param in model.named_parameters():
    print(name, param)

# 使用最後訓練的模型來預測訓練集 X 上的輸出
predictions = model(inputs)

# 將輸出結果打印出來
for i in range(len(X)):
    print("Input:", X[i], "Predicted Output:", predictions[i].item())


# 定義 Sigmoid 函數
def sigmoid(x):
    return 1 / (1 + np.exp(-x)) - .5

# 生成 x 值
x = np.linspace(-30, 30, 600)

# 計算對應的 y 值
y = sigmoid(x)

# 繪製 Sigmoid 函數曲線
plt.plot(x, y, label='Sigmoid Function')

plt.plot([x[0] for x in X], [x.item() for x in predictions], label='Output Result')
# 添加
# 添加標籤和標題
plt.xlabel('x')
plt.ylabel('Sigmoid(x)')
plt.title('Sigmoid Function')
plt.grid(True)
plt.legend()

# 顯示圖形
plt.show()
plt.close()


print()
print()
print()
print()
print()
print()
print()
print()
print()


# Convert the model to quantized model
model_quantized = torch.quantization.quantize_dynamic(model, {nn.Linear}, dtype=torch.qint8)  #torch.float16   torch.qint8

'''
# Convert the model to quantized model using static quantization
model_quantized = torch.quantization.convert(model, inplace=False)
'''
'''
# Set the model to training mode
model.train()
# Prepare the model for quantization-aware training
model.qconfig = torch.quantization.get_default_qat_qconfig('fbgemm')
torch.quantization.prepare_qat(model, inplace=True)
# Train the quantized model
# (Put your training loop here)
# Convert the trained model to quantized model
torch.quantization.convert(model, inplace=True)

model_quantized = model
'''




print(model_quantized)
# Print the parameters of the quantized model
print("The QuantizedModel Parameters:")
for name, param in model_quantized.named_parameters():
    print(name, param.shape, param.dtype, param)



# 使用 X 数据集进行推理并绘制预测结果
predictions_quantized = []
with torch.no_grad():
    for x in X:
        input_data = torch.tensor([x], dtype=torch.float32)
        output_data = model_quantized(input_data)
        predictions_quantized.append(output_data.item())

# 绘制预测结果
plt.plot([x[0] for x in X], [y[0] for y in Y], label='Actual')
plt.plot([x[0] for x in X], predictions_quantized, label='Quantized Predicted')
plt.xlabel('X')
plt.ylabel('Y')
plt.title('Actual vs Quantized Predicted')
plt.legend()
plt.show()


# 保存量化前的模型参数
torch.save(model.state_dict(), "model_before_quantization.pth")

# 保存量化后的模型参数
torch.save(model_quantized.state_dict(), "model_after_quantization.pth")

import csv

# Flatten and save the weights of each layer
with open('model_weights.csv', 'w') as csvfile:
    spamwriter = csv.writer(csvfile)

    for name, param in model.named_parameters():
        #if 'weight' in name:  # Only process weight parameters
            weights = param.detach().numpy().reshape(-1,)  # Flatten the weights
            spamwriter.writerow(weights)

import csv
'''
# Flatten and save the weights of each layer of the quantized model
with open('quantized_model_weights.csv', 'w') as csvfile:
    spamwriter = csv.writer(csvfile)

    for name, param in model_quantized.named_parameters():
        #if 'weight' in name:  # Only process weight parameters
            weights = param.detach().numpy().reshape(-1,)  # Flatten the weights
            spamwriter.writerow(weights)

for name, param in model_quantized.named_parameters():
    print("Name: ", name)
    print(param)
'''

################################################################################################################################################
################################################################################################################################################
################################################################################################################################################
################################################################################################################################################
################################################################################################################################################
################################################################################################################################################
################################################################################################################################################
################################################################################################################################################
################################################################################################################################################
################################################################################################################################################
################################################################################################################################################
################################################################################################################################################
################################################################################################################################################
################################################################################################################################################
################################################################################################################################################
################################################################################################################################################
import os
os.environ["TF_CPP_MIN_LOG_LEVEL"] = "2"
import csv
import math
import numpy as np
import matplotlib.pyplot as plt

import tensorflow as tf
#tf.config.run_functions_eagerly(True)
from tensorflow import keras


class CipherText(object):
    def __init__(self,  message = None):
        super(CipherText, self).__init__()
        self.slots_number = 0
        self.message = message
        if message != None:
           logslots = math.ceil( math.log(len(self.message), 2) )
           self.slots_number = int(math.pow(2, logslots))
           leftnumb = self.slots_number - len(self.message)
           self.message = self.message + [0]*leftnumb

    def apowerof2(self, floatnumber):
        l = math.log(floatnumber, 2)
        return l == int(l)

    def print(self):
        print("the number of slots is ", self.slots_number)
        print(self.message)
    def print(self, rownum):
        assert rownum <= self.slots_number
        colnum = int(self.slots_number / rownum)
        print("the number of slots is ", self.slots_number)
        print("the number of rows  is ", rownum)
        print("the number of cols  is ", colnum)
        for i in range(rownum):
            for j in range(colnum):
                print("%3.6f  " % self.message[i * colnum + j], end="" )
            print()
            #break
        print("------------------------")

    def leftrotate(self, pos):
        pos = (pos % self.slots_number + self.slots_number ) % self.slots_number
        assert 0 <= pos and pos <= self.slots_number

        newmessage = self.message[pos:] + self.message[:pos]
        newct = CipherText(newmessage)
        newct.slots_number = self.slots_number
        return newct

    def rightrotate(self, pos):
        pos = (pos % self.slots_number + self.slots_number ) % self.slots_number
        assert 0 <= pos and pos <= self.slots_number

        newmessage = self.message[self.slots_number - pos:] + self.message[:self.slots_number - pos]
        newct = CipherText(newmessage)
        newct.slots_number = self.slots_number
        return newct

    def add(self, ct):
        assert isinstance(ct, CipherText) and self.slots_number == ct.slots_number
        newmessage = []
        for i in range(self.slots_number):
           newmessage.append(self.message[i] + ct.message[i])
        newct = CipherText(newmessage)
        newct.slots_number = self.slots_number
        return newct

    def mul(self, ct):
        assert isinstance(ct, CipherText) and self.slots_number == ct.slots_number
        newmessage = []
        for i in range(self.slots_number):
           newmessage.append(self.message[i] * ct.message[i])
        newct = CipherText(newmessage)
        newct.slots_number = self.slots_number
        return newct


class VolleyRevolverEncoding(object):
    '''                                                                |------colnum-------| colnum=width*height
              X[00] X[01] ... X[0N]  0   0  ...  0          ---        X[00] X[01] ... X[0N]  0   0  ...  0
              X[10] X[11] ... X[1N]  0   0  ...  0           |         X[10] X[11] ... X[1N]  0   0  ...  0
              X[20] X[21] ... X[2N]  0   0  ...  0           |         X[20] X[21] ... X[2N]  0   0  ...  0
                :     :   :::   :    :   :  :::  :           |           :     :   :::   :    :   :  :::  :
        ct0 =   :     :   :::   :    :   :  :::  :         rownum        :     :   :::   :    :   :  :::  :
                :     :   :::   :    :   :  :::  :           |           :     :   :::   :    :   :  :::  :
                :     :   :::   :    :   :  :::  :           |           :     :   :::   :    :   :  :::  :
              X[M0] X[M1] ... X[MN]  0   0  ...  0          ---        X[M0] X[M1] ... X[MN]  0   0  ...  0
    '''
    def __init__(self, ciphertext, width=5, height=5, datacolnum=None):
        super(VolleyRevolverEncoding, self).__init__()
        assert isinstance(ciphertext, CipherText)
        # ct0 is the left matrix of the multiplication of two matrix
        self.ciphertext = ciphertext
        self.width = width
        self.height = height

        self.colnum = width*height
        self.slots_number = ciphertext.slots_number

        if datacolnum == None:
          self.datacolnum = int( math.pow( 2, math.ceil(math.log(self.colnum , 2)) ) )
        else:
          self.datacolnum = datacolnum
        self.rownum = int( self.slots_number / self.datacolnum )

    def apowerof2(self, floatnumber):
        l = math.log(floatnumber, 2)
        return l == int(l)

    # print the two-dimensional database: each row contains an image
    def print(self, num=None):
        print("print the two-dimensional database: each row contains an image:")
        for rowidx in range(self.rownum):
            for colidx in range(int(self.datacolnum)):
                print("%-3.6f\t" % self.ciphertext.message[rowidx * self.datacolnum + colidx] , end='')
            print()
            if num != None and num == rowidx + 1 :
               break
        print()
        return self
    def printonerow(self):
        print("print the first row of two-dimensional database: each row contains an image:")
        for colidx in range(int(self.colnum)):
            print("%-3.6f\t" % self.ciphertext.message[colidx] , end='')
        print()
        return self

    # for debug ... ...
    def printparams(self):
        print("------- params:--------")
        print("self.width = ", self.width  )
        print("self.height = ", self.height  )
        print("self.colnum = ", self.colnum  )
        print("self.slots_number = ", self.slots_number  )
        print("self.datacolnum = ", self.datacolnum  )
        print("self.rownum = ", self.rownum  )
        return self

    # print at most five two-dimensional images from the two-dimensional database
    def printImages(self, num = 5):
        if self.rownum < num:
           num = self.rownum
        for n in range(num):
            for h in range(self.height):
                for w in range(self.width):
                    imagedot = self.ciphertext.message[n * self.datacolnum + h * self.width + w]
                    print("%-3.6f\t" % imagedot , end='')
                print()
            print()
        print()
        print("+++++++++++++++++++++++++++++++")
        print()

        return self

    ''' database =
              X[00] ... X[0P] X[0Q] ... X[0N]  0   0  ...  0                  X[0Q] ... X[0N] X[00] ... X[0P]  0   0  ...  0
              X[10] ... X[1P] X[1Q] ... X[1N]  0   0  ...  0                  X[1Q] ... X[1N] X[10] ... X[1P]  0   0  ...  0
              X[20] ... X[2P] X[2Q] ... X[2N]  0   0  ...  0                  X[2Q] ... X[2N] X[20] ... X[2P]  0   0  ...  0
                :   ...   :     :   :::   :    :   :  :::  :                    :   ...   :     :   :::   :    :   :  :::  :
                :   ...   :     :   :::   :    :   :  :::  :                    :   ...   :     :   :::   :    :   :  :::  :
                :   ...   :     :   :::   :    :   :  :::  :                    :   ...   :     :   :::   :    :   :  :::  :
                :   ...   :     :   :::   :    :   :  :::  :                    :   ...   :     :   :::   :    :   :  :::  :
              X[M0] ... X[MP] X[MQ] ... X[MN]  0   0  ...  0                  X[MQ] ... X[MN] X[M0] ... X[MP]  0   0  ...  0
    # to left-rotate all the images inside each row of the database  '''
    def leftrotaterowincomplete(self, pos):
        pos = (pos % self.colnum + self.colnum ) % self.colnum
        assert 0 <= pos and pos <= self.colnum

        leftct = self.ciphertext.leftrotate(pos)
        leftfilter = [0]*self.slots_number
        for rowidx in range(self.rownum):
            for idx in range(self.colnum - pos):
                 leftfilter[rowidx * self.datacolnum + idx ] = 1

        rightct = self.ciphertext.rightrotate(self.colnum - pos)
        rightfilter = [0]*self.slots_number
        for rowidx in range(self.rownum):
            for idx in range(pos):
                 rightfilter[rowidx * self.datacolnum + self.colnum-pos + idx ] = 1

        newct = leftct.mul(CipherText(leftfilter)).add(rightct.mul(CipherText(rightfilter)))

        vre = VolleyRevolverEncoding(newct, width=self.width, height=self.height, datacolnum=self.datacolnum)
        return vre
    # to right-rotate all the images inside each row of the database
    def rightrotaterowincomplete(self, pos):
        pos = (pos % self.slots_number + self.slots_number ) % self.slots_number
        assert 0 <= pos and pos <= self.slots_number
        return self.leftrotaterowincomplete(self.colnum - pos)

    def add(self, ct):
        assert isinstance(ct, CipherText) and self.slots_number == ct.slots_number
        newmessage = []
        for i in range(self.slots_number):
           newmessage.append(self.ciphertext.message[i] + ct.message[i])
        newct = CipherText(newmessage)
        newct.slots_number = self.slots_number

        vre = VolleyRevolverEncoding(newct, width=self.width, height=self.height, datacolnum=self.datacolnum)
        return vre

    def mul(self, ct):
        assert isinstance(ct, CipherText) and self.slots_number == ct.slots_number
        newmessage = []
        for i in range(self.slots_number):
           newmessage.append(self.ciphertext.message[i] * ct.message[i])
        newct = CipherText(newmessage)
        newct.slots_number = self.slots_number

        vre = VolleyRevolverEncoding(newct, width=self.width, height=self.height, datacolnum=self.datacolnum)
        return vre

    # Given a partrow (spanfilter) with the size of an image:
    # -- padding zeros to the rest of this row
    # -- to fill the whole ciphertext (database) with the apartrow
    def fillfullof(self, apartrow):
        assert len(apartrow) <= self.datacolnum

        leftnumb = self.datacolnum - len(apartrow)
        apartrow = apartrow + [0] * leftnumb
        message = []
        for j in range(self.rownum):
            message = message + apartrow
        newct = CipherText(message)
        assert newct.slots_number == self.slots_number

        vre = VolleyRevolverEncoding(newct, width=self.width, height=self.height, datacolnum=self.datacolnum)
        return vre

    '''
       X[00] X[01] ... X[0N]  0   0  ...  0                              [ F[11] F[12] F[13] F[21] F[22] F[23] F[31] F[32] F[33] ]
       ---------------------------------------   |-----width-----| ---    -----------------------------------------------------
       X[00] X[01] X[02] X[03] X[04] ... X[0D]   F[11] F[12] F[13]  |     F[11] F[12] F[13] F[11] F[12] F[13] F[11] F[12] F[13] 0 ..
       X[10] X[11] X[12] X[13] X[14] ... X[1D]   F[21] F[22] F[23]height  F[21] F[22] F[23] F[21] F[22] F[23] F[21] F[22] F[23] 0 ..
       X[20] X[21] X[22] X[23] X[24] ... X[2D]   F[31] F[32] F[33]  |     F[31] F[32] F[33] F[31] F[32] F[33] F[31] F[32] F[33] 0 ..
         :     :     :     :     :   ...   :                       ---     0     0     0     0     0     0     0     0     0   0 ..
       X[D0] X[D1] X[D2] X[D3] X[D4] ... X[DD]   (where N == D*D)          0     0     0     0     0     0     0     0     0   0 ..
    '''
    #  return a partrow consisted of 2-d filters with special order
    def spanfilterimage(self, filter, kernel_size=3, strides=(1, 1), shift=(0,0) ):
        assert len(filter) == kernel_size*kernel_size
        assert shift[0] < kernel_size and shift[1] < kernel_size

        kernel_rows = [] # store each row of the kernel
        for size in range(kernel_size):
          row = filter[size*kernel_size : size*kernel_size+kernel_size]
          kernel_rows.append(row)

        rowfilter = [0] * (self.width * self.height)
        for h in range(self.height):
            for w in range(self.width):
                if (w - shift[0]) % kernel_size == 0 and w + kernel_size <= self.width:
                   if (h - shift[1]) % kernel_size == 0 and h + kernel_size <= self.height:
                      #filtermatrix[h * self.width + w] = 1
                      for kernelrowidx in range(kernel_size):
                          for kernelcolidx in range(kernel_size):
                              rowfilter[h * self.width + w  + kernelrowidx * self.width   + kernelcolidx ] = kernel_rows[kernelrowidx][kernelcolidx]
        '''# print and test
        for h in range(self.height):
            for w in range(self.width):
                print("%3d " % rowfilter[h*self.width + w] , end='')
            print()
        print()
        for ele in rowfilter:
            print("%3d " % ele , end='')
        print()
        '''
        newct = CipherText(rowfilter)
        newct.slots_number = self.slots_number
        vre = VolleyRevolverEncoding(newct, width=self.width, height=self.height, datacolnum=self.datacolnum )
        return vre

        return rowfilter

    '''
                                                                 X1 X2 X3     (X) 0  0
      to sum some kernels to the top-left point of each kernel:  X4 X5 X6  >>  0  0  0
                                                                 X7 X8 X9      0  0  0
    '''
    def sumsomekernelsforallrows(self, filter, kernel_size=3, strides=(1, 1), shift=(0,0), bias=None ):
        assert shift[0] < kernel_size and shift[1] < kernel_size

        imagefilter = self.spanfilterimage(filter=filter, kernel_size=kernel_size, strides=strides, shift=shift ).ciphertext.message
        message = self.fillfullof(imagefilter).ciphertext.message

        ct = CipherText(message)
        #VolleyRevolverEncoding(ct, width=self.width, height=self.height, ).print()

        new_vre = self.mul(ct)
        #new_vre.print()
        # -------------------------- CHECK: OK --------------------------
        resultct = CipherText( [0] * self.slots_number  )
        resultvre = VolleyRevolverEncoding(new_vre.ciphertext, width=self.width, height=self.height, datacolnum=self.datacolnum )
        # Accumulate columns
        for ks in range(kernel_size):
            rotateres = resultvre.leftrotaterowincomplete(ks).ciphertext
            resultct = resultct.add(rotateres)
        # Accumulate rows
        res_vre = VolleyRevolverEncoding(resultct, width=self.width, height=self.height, datacolnum=self.datacolnum )
        for ks in range(1,kernel_size):
            rotateres = res_vre.leftrotaterowincomplete(ks * self.width).ciphertext
            resultct = resultct.add(rotateres)

        # Build a new designed matrix to filter out the garbage values, with the help of shift(,)
        filtermatrix = [0] * (self.width * self.height)
        for h in range(self.height):
            for w in range(self.width):
                if (w - shift[0]) % kernel_size == 0 and w + kernel_size <= self.width:
                   if (h - shift[1]) % kernel_size == 0 and h + kernel_size <= self.height:
                      filtermatrix[h * self.width + w] = 1
        filtermessage = self.fillfullof(filtermatrix)
        filterct = filtermessage.ciphertext

        resultct = resultct.mul(filterct)

        if bias != None:
           biasmatrix = [0] * (self.width * self.height)
           for h in range(self.height):
               for w in range(self.width):
                   if (w - shift[0]) % kernel_size == 0 and w + kernel_size <= self.width:
                      if (h - shift[1]) % kernel_size == 0 and h + kernel_size <= self.height:
                         biasmatrix[h * self.width + w] = bias
           biasmessage = self.fillfullof(biasmatrix)
           biasct = biasmessage.ciphertext

           resultct = resultct.add(biasct)

        #return resultct
        return  VolleyRevolverEncoding(resultct, width=self.width, height=self.height, datacolnum=self.datacolnum )

    # Convolution Layer
    def Conv2D(self, filter, kernel_size=3, strides=(1, 1), bias=None):
        assert len(filter) == kernel_size*kernel_size

        ciphertextsums = CipherText([0]* self.slots_number)
        for x in range(kernel_size):
            for y in range(kernel_size):
                #sumsomekernels = self.sumsomekernelsforallrows([1 for i in range(9)], kernel_size=kernel_size, shift=(x, y) ).ciphertext
                sumsomekernels = self.sumsomekernelsforallrows( filter, kernel_size=kernel_size, shift=(x, y) ).ciphertext
                ciphertextsums = ciphertextsums.add(sumsomekernels)
        vre_res = VolleyRevolverEncoding(ciphertextsums, width=self.width, height=self.height, datacolnum=self.datacolnum )
        #vre_res.printImages(num=1)
        #vre_res.print()
        resultct = CipherText([0] * self.slots_number)
        for rowth in range(self.height - kernel_size + 1): # ASSUME THAT: strides=(1, 1)
            # design a new matrix ....
            rowfilter = [0] * ( rowth * (self.width - kernel_size + 1) ) +  [1] * (self.width - kernel_size + 1)
            messagefilter = rowfilter + [0] * ( self.datacolnum - len(rowfilter) )
            temp = self.fillfullof(messagefilter)
            cleanct = temp.ciphertext.mul( vre_res.leftrotaterowincomplete(rowth * (kernel_size - 1)).ciphertext )
            resultct = resultct.add(cleanct)

        if bias != None:
           mess = resultct.message
           #for i in range(len(mess)):
           #    mess[i] = mess[i] + bias[0]
           for rowth in range(self.rownum):
               for colth in range( (self.width - kernel_size + 1)*(self.height - kernel_size + 1) ):
                   mess[rowth * self.datacolnum + colth] = mess[rowth * self.datacolnum + colth] + bias[0]
           resultct = CipherText(mess)

        return VolleyRevolverEncoding(resultct, width=self.width - kernel_size + 1, height=self.height - kernel_size + 1, datacolnum=self.datacolnum )

    # Activation Layer
    def MyReLU(self, a0, a1, a2, a3):
        # poly(x) = {a0} + {a1}*x + {a2}*x^2 + {a3}*x^3

        message = [0]* self.slots_number
        for rowidx in range(self.rownum):
            for colidx in range(self.colnum):
                x = self.ciphertext.message[rowidx * self.datacolnum + colidx]
                message[rowidx * self.datacolnum + colidx] = a0[0] + a1[0] * x + a2[0] * x*x + a3[0] * x*x*x

        resultct = CipherText(message)
        return VolleyRevolverEncoding(resultct, width=self.width, height=self.height, datacolnum=self.datacolnum )

    # Mean Pool Layer
    def AveragePooling2D(self, kernel_size=2, strides=(1, 1)):
        return self.Conv2D([0.25,0.25,0.25,0.25], kernel_size=2, bias = [0] )

    # Fully Connected Layer
    def vre_mul(self, ct, offset=0, bias=None ):
        assert offset + self.rownum <= self.datacolnum

        resultct = CipherText([0] * self.slots_number)

        for r in range(self.rownum):
            rotatedct = ct.leftrotate(r * self.datacolnum)
            rotatedct = self.ciphertext.mul(rotatedct)
            lg = int( math.ceil( math.log(self.colnum, 2) ) )
            for i in range(lg):
                tempct = rotatedct.leftrotate( int( math.pow(2, i) ) )
                rotatedct = rotatedct.add(tempct)

            filtermatrix = [0] * self.slots_number
            for rowidx in range(self.rownum):
                filtermatrix[rowidx * self.datacolnum] = 1
            rotatedct = rotatedct.mul( CipherText( filtermatrix ) )

            lg = int( math.ceil( math.log(self.datacolnum, 2) ) )
            for i in range(lg):
                tempct = rotatedct.rightrotate( int( math.pow(2, i) ) )
                rotatedct = rotatedct.add(tempct)

            filtermatrix = [0] * self.slots_number
            for rowidx in range(self.rownum):
                filtermatrix[offset + rowidx * self.datacolnum + (rowidx + r) % self.rownum] = 1
            rotatedct = rotatedct.mul( CipherText( filtermatrix ) )

            resultct = resultct.add(rotatedct)

        if bias != None:
           mess = resultct.message
           bias_feature_num = len(bias)
           for j in range(bias_feature_num):
               for i in range(self.rownum):
                   mess[ i * self.datacolnum + offset + j ] = mess[ i * self.datacolnum + offset + j ] + bias[j]
           resultct = CipherText(mess)

        return VolleyRevolverEncoding(resultct, width=self.width, height=self.height, datacolnum=self.datacolnum )

        return VolleyRevolverEncoding(resultct, width=self.width, height=self.height, datacolnum=self.datacolnum )
        return resultct
    def MyDense(self, ct, offset=0, bias=None): # bias is the whole bias
        resultct = self.vre_mul(ct=ct, offset=offset ).ciphertext
        if bias != None:
           mess = resultct.message
           bias_feature_num = len(bias)
           if bias_feature_num > self.rownum :
              bias_feature_num = self.rownum
           #for j in range(self.rownum):#self.colnum):
           for j in range(bias_feature_num):
               for i in range(self.rownum):
                   mess[ i * self.datacolnum + offset + j ] = mess[ i * self.datacolnum + offset + j ] + bias[offset + j]
           resultct = CipherText(mess)

        return VolleyRevolverEncoding(resultct, width=self.width, height=self.height, datacolnum=self.datacolnum )

    def printargmax(self):
        print("[", end= "")
        for i in range(self.rownum):
            argmaxindex = 0
            argmaxvalue = self.ciphertext.message[i * self.datacolnum]
            for j in range(self.datacolnum):
                if argmaxvalue < self.ciphertext.message[i * self.datacolnum + j] :
                   argmaxvalue = self.ciphertext.message[i * self.datacolnum + j]
                   argmaxindex = j
            print(argmaxindex, end= " ")
        print("]")
    #
print()
print("+++++++++++++++++++++++++++++++")
print()


ct = CipherText(  [e[0] for e in X]  )
ct.print(1)

ct.leftrotate(5).print(1)
ct.rightrotate(5).print(1)
ct.add(ct).print(1)
ct.mul(ct).print(1)

with open('[30]L7N128_quantized_model_weights.csv', 'r') as csvfile:
#with open('quantized_model_weights.csv','r') as csvfile:
    reader = csv.reader(csvfile)
    data = []
    for row in reader:
        row = [float(x) for x in row]
        data.append(row);print(row)
csvfile.close()

from torchsummary import summary
print()
print()
print("++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++")
print(type(X))
print(type(torch.tensor(X, dtype=torch.float32)))
print("++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++")
print()
print()
# Print model summary
summary(model, (1, 600, 1))  # Assuming input shape is (3, 32, 32)



def CTsxWToOne(CTs, W, bias=0.0): # bias is the whole bias
    ctres = CipherText( [ bias ]  * len(X) )
    for i in range( len(CTs) ):
        #CTs[i].print(1)
        CTs[i] = CTs[i].mul(   CipherText( W[i] * len(X) )     )
        ctres = ctres.add( CTs[i] )
    return ctres


ctX = CipherText(  [e[0] for e in X]  )
ctX.print(1)

CTs = []
#num_classes=1
#num_hidden_layers=8
hidden_units=128
for i in range(hidden_units):
    CTs.append( CipherText(  [e[0] for e in X]  ) )


# CSV file :: weight >> bias >> a0 >> a1 >> a2

################################################################################################################################################
############### 3-Layer with 1 hidden Layer Work ############### def __init__(self, num_classes=1, num_hidden_layers=1, hidden_units=128):
################################################################################################################################################
'''
inputs = torch.tensor(X, dtype=torch.float32)
targets = torch.tensor(Y, dtype=torch.float32)
outputs = model(inputs)
for i in range(hidden_units):
    #CTs[i].print(1)
    CTs[i] = CTs[i].mul(   CipherText( [data[0][i]] * len(X) )     )
    CTs[i] = CTs[i].add(   CipherText( [data[1][i]] * len(X) )     )
    print(i)
    print(data[0][i])
    print(data[1][i])
    CTs[i].print(1)
    ctx = CTs[i]
    ctxx = ctx.mul(ctx)
    ctx = ctx.mul( CipherText(  [data[3][0] for e in X]  ) )
    ctxx = ctxx.mul( CipherText(  [data[4][0] for e in X]  ) )
    ctxx = ctxx.add(ctx)
    ctxx = ctxx.add(  CipherText(  [data[2][0] for e in X]  )    )
    CTs[i] = ctxx
    print(data[2][0])
    print(data[3][0])
    print(data[4][0])
    CTs[i].print(1)

ctres =  CipherText(  [0.0 for e in X]  )
for i in range(hidden_units):
    #CTs[i].print(1)
    CTs[i] = CTs[i].mul(   CipherText( [data[5][i]] * len(X) )     )
    ctres = ctres.add(   CTs[i]     )
ctres = ctres.add(   CipherText(  [data[6][0] for e in X]  )   )
'''
################################################################################################################################################
################################################################################################################################################

################################################################################################################################################
############### 4-Layer with 2 hidden Layer Work ############### def __init__(self, num_classes=1, num_hidden_layers=2, hidden_units=128):
################################################################################################################################################
'''
inputs = torch.tensor(X, dtype=torch.float32)
targets = torch.tensor(Y, dtype=torch.float32)
outputs = model(inputs)



for i in range(hidden_units):
    #CTs[i].print(1)
    CTs[i] = CTs[i].mul(   CipherText( [data[0][i]] * len(X) )     )
    CTs[i] = CTs[i].add(   CipherText( [data[1][i]] * len(X) )     )
    print(i)
    print(data[0][i])
    print(data[1][i])
    CTs[i].print(1)
    ctx = CTs[i]
    ctxx = ctx.mul(ctx)
    ctx = ctx.mul( CipherText(  [data[3][0] for e in X]  ) )
    ctxx = ctxx.mul( CipherText(  [data[4][0] for e in X]  ) )
    ctxx = ctxx.add(ctx)
    ctxx = ctxx.add(  CipherText(  [data[2][0] for e in X]  )    )
    CTs[i] = ctxx
    print(data[2][0])
    print(data[3][0])
    print(data[4][0])
    CTs[i].print(1)
################################
wmatrix = []
for rowidx in range(hidden_units):
    row = []
    for colidx in range(hidden_units):
        row.append( data[5][rowidx * hidden_units + colidx])
    wmatrix.append(row)
wmatrixT = []
for colidx in range(hidden_units):
    row = []
    for rowidx in range(hidden_units):
        row.append(wmatrix[rowidx][colidx])
    wmatrixT.append(row)
bvector = data[6]

outputCTs = []

for outputidx in range(hidden_units):
    outputCT = CipherText( [ bvector[outputidx] ] * len(X) )
    for inputidx in range(hidden_units):
        tempCT = CTs[inputidx].mul(   CipherText( [wmatrix[inputidx][outputidx]] * len(X) )     )
        outputCT = outputCT.add(   tempCT     )


    ctx = outputCT
    ctxx = ctx.mul(ctx)
    ctx = ctx.mul( CipherText(  [data[8][0] for e in X]  ) )
    ctxx = ctxx.mul( CipherText(  [data[9][0] for e in X]  ) )
    ctxx = ctxx.add(ctx)
    ctxx = ctxx.add(  CipherText(  [data[7][0] for e in X]  )    )
    outputCT = ctxx

    outputCTs.append(outputCT)
print()
print()
print()
print()
outputCTs[-1].print(1)
print()
print()
print()
print()
outputs = model(inputs)

print()
print()
print()
print()


CTs = outputCTs

################################
ctres =  CipherText(  [0.0 for e in X]  )
for i in range(hidden_units):
    #CTs[i].print(1)
    CTs[i] = CTs[i].mul(   CipherText( [data[10][i]] * len(X) )     )
    ctres = ctres.add(   CTs[i]     )
ctres = ctres.add(   CipherText(  [data[11][0] for e in X]  )   )
print()
print()
print()
print()
print()
print("++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++")
ctres.print(1)
print("++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++")
outputs = model(inputs)
'''
################################################################################################################################################
################################################################################################################################################

################################################################################################################################################
############### 7-Layer with 5 hidden Layer Work ############### def __init__(self, num_classes=1, num_hidden_layers=7, hidden_units=128):
################################################################################################################################################
inputs = torch.tensor(X, dtype=torch.float32)
targets = torch.tensor(Y, dtype=torch.float32)
outputs = model(inputs)



for i in range(hidden_units):
    #CTs[i].print(1)
    CTs[i] = CTs[i].mul(   CipherText( [data[0][i]] * len(X) )     )
    CTs[i] = CTs[i].add(   CipherText( [data[1][i]] * len(X) )     )
    print(i)
    print(data[0][i])
    print(data[1][i])
    CTs[i].print(1)
    ctx = CTs[i]
    ctxx = ctx.mul(ctx)
    ctx = ctx.mul( CipherText(  [data[3][0] for e in X]  ) )
    ctxx = ctxx.mul( CipherText(  [data[4][0] for e in X]  ) )
    ctxx = ctxx.add(ctx)

    #ctxx.print(1) #C++的bug在ctxx以上 計算結果就不同 也可能是每次quantized_model_weights.csv不一樣
    ctxx = ctxx.add(  CipherText(  [data[2][0] for e in X]  )    )
    CTs[i] = ctxx
    print(data[2][0])
    print(data[3][0])
    print(data[4][0])
    CTs[i].print(1)

################################

CTs[0].print(1)


wmatrix = []
print("wmatrix:")
for rowidx in range(hidden_units):
    row = []
    for colidx in range(hidden_units):
        row.append( data[5][rowidx * hidden_units + colidx])
        print(data[5][rowidx * hidden_units + colidx], end="\t")
    wmatrix.append(row)
    print()
    print()
    print()
wmatrixT = []
for colidx in range(hidden_units):
    row = []
    for rowidx in range(hidden_units):
        row.append(wmatrix[rowidx][colidx])
    wmatrixT.append(row)
bvector = data[6]
print("bvector:")
for i in range(hidden_units):
    print(bvector[i], end = "\t")


outputCTs = []

for outputidx in range(hidden_units):
    outputCT = CipherText( [ bvector[outputidx] ] * len(X) )
    for inputidx in range(hidden_units):
        tempCT = CTs[inputidx].mul(   CipherText( [wmatrix[inputidx][outputidx]] * len(X) )     )
        outputCT = outputCT.add(   tempCT     )

    ctx = outputCT
    ctxx = ctx.mul(ctx)
    ctx = ctx.mul( CipherText(  [data[8][0] for e in X]  ) )
    ctxx = ctxx.mul( CipherText(  [data[9][0] for e in X]  ) )
    ctxx = ctxx.add(ctx)
    ctxx = ctxx.add(  CipherText(  [data[7][0] for e in X]  )    )
    outputCT = ctxx

    outputCTs.append(outputCT)

CTs = outputCTs

print()
print()
print()
print()
CTs[0].print(1)
'''
################################
wmatrix = []
for rowidx in range(hidden_units):
    row = []
    for colidx in range(hidden_units):
        row.append( data[10][rowidx * hidden_units + colidx])
    wmatrix.append(row)
wmatrixT = []
for colidx in range(hidden_units):
    row = []
    for rowidx in range(hidden_units):
        row.append(wmatrix[rowidx][colidx])
    wmatrixT.append(row)
bvector = data[11]

outputCTs = []

for outputidx in range(hidden_units):
    outputCT = CipherText( [ bvector[outputidx] ] * len(X) )
    for inputidx in range(hidden_units):
        tempCT = CTs[inputidx].mul(   CipherText( [wmatrix[inputidx][outputidx]] * len(X) )     )
        outputCT = outputCT.add(   tempCT     )

    ctx = outputCT
    ctxx = ctx.mul(ctx)
    ctx = ctx.mul( CipherText(  [data[13][0] for e in X]  ) )
    ctxx = ctxx.mul( CipherText(  [data[14][0] for e in X]  ) )
    ctxx = ctxx.add(ctx)
    ctxx = ctxx.add(  CipherText(  [data[12][0] for e in X]  )    )
    outputCT = ctxx

    outputCTs.append(outputCT)

CTs = outputCTs

################################
wmatrix = []
for rowidx in range(hidden_units):
    row = []
    for colidx in range(hidden_units):
        row.append( data[15][rowidx * hidden_units + colidx])
    wmatrix.append(row)
wmatrixT = []
for colidx in range(hidden_units):
    row = []
    for rowidx in range(hidden_units):
        row.append(wmatrix[rowidx][colidx])
    wmatrixT.append(row)
bvector = data[16]

outputCTs = []

for outputidx in range(hidden_units):
    outputCT = CipherText( [ bvector[outputidx] ] * len(X) )
    for inputidx in range(hidden_units):
        tempCT = CTs[inputidx].mul(   CipherText( [wmatrix[inputidx][outputidx]] * len(X) )     )
        outputCT = outputCT.add(   tempCT     )

    ctx = outputCT
    ctxx = ctx.mul(ctx)
    ctx = ctx.mul( CipherText(  [data[18][0] for e in X]  ) )
    ctxx = ctxx.mul( CipherText(  [data[19][0] for e in X]  ) )
    ctxx = ctxx.add(ctx)
    ctxx = ctxx.add(  CipherText(  [data[17][0] for e in X]  )    )
    outputCT = ctxx

    outputCTs.append(outputCT)

CTs = outputCTs

################################
wmatrix = []
for rowidx in range(hidden_units):
    row = []
    for colidx in range(hidden_units):
        row.append( data[20][rowidx * hidden_units + colidx])
    wmatrix.append(row)
wmatrixT = []
for colidx in range(hidden_units):
    row = []
    for rowidx in range(hidden_units):
        row.append(wmatrix[rowidx][colidx])
    wmatrixT.append(row)
bvector = data[21]

outputCTs = []

for outputidx in range(hidden_units):
    outputCT = CipherText( [ bvector[outputidx] ] * len(X) )
    for inputidx in range(hidden_units):
        tempCT = CTs[inputidx].mul(   CipherText( [wmatrix[inputidx][outputidx]] * len(X) )     )
        outputCT = outputCT.add(   tempCT     )

    ctx = outputCT
    ctxx = ctx.mul(ctx)
    ctx = ctx.mul( CipherText(  [data[23][0] for e in X]  ) )
    ctxx = ctxx.mul( CipherText(  [data[24][0] for e in X]  ) )
    ctxx = ctxx.add(ctx)
    ctxx = ctxx.add(  CipherText(  [data[22][0] for e in X]  )    )
    outputCT = ctxx

    outputCTs.append(outputCT)

CTs = outputCTs

################################
wmatrix = []
for rowidx in range(hidden_units):
    row = []
    for colidx in range(hidden_units):
        row.append( data[25][rowidx * hidden_units + colidx])
    wmatrix.append(row)
wmatrixT = []
for colidx in range(hidden_units):
    row = []
    for rowidx in range(hidden_units):
        row.append(wmatrix[rowidx][colidx])
    wmatrixT.append(row)
bvector = data[26]

outputCTs = []

for outputidx in range(hidden_units):
    outputCT = CipherText( [ bvector[outputidx] ] * len(X) )
    for inputidx in range(hidden_units):
        tempCT = CTs[inputidx].mul(   CipherText( [wmatrix[inputidx][outputidx]] * len(X) )     )
        outputCT = outputCT.add(   tempCT     )

    ctx = outputCT
    ctxx = ctx.mul(ctx)
    ctx = ctx.mul( CipherText(  [data[28][0] for e in X]  ) )
    ctxx = ctxx.mul( CipherText(  [data[29][0] for e in X]  ) )
    ctxx = ctxx.add(ctx)
    ctxx = ctxx.add(  CipherText(  [data[27][0] for e in X]  )    )
    outputCT = ctxx

    outputCTs.append(outputCT)

CTs = outputCTs

################################
wmatrix = []
for rowidx in range(hidden_units):
    row = []
    for colidx in range(hidden_units):
        row.append( data[30][rowidx * hidden_units + colidx])
    wmatrix.append(row)
wmatrixT = []
for colidx in range(hidden_units):
    row = []
    for rowidx in range(hidden_units):
        row.append(wmatrix[rowidx][colidx])
    wmatrixT.append(row)
bvector = data[31]

outputCTs = []

for outputidx in range(hidden_units):
    outputCT = CipherText( [ bvector[outputidx] ] * len(X) )
    for inputidx in range(hidden_units):
        tempCT = CTs[inputidx].mul(   CipherText( [wmatrix[inputidx][outputidx]] * len(X) )     )
        outputCT = outputCT.add(   tempCT     )

    ctx = outputCT
    ctxx = ctx.mul(ctx)
    ctx = ctx.mul( CipherText(  [data[33][0] for e in X]  ) )
    ctxx = ctxx.mul( CipherText(  [data[34][0] for e in X]  ) )
    ctxx = ctxx.add(ctx)
    ctxx = ctxx.add(  CipherText(  [data[32][0] for e in X]  )    )
    outputCT = ctxx

    outputCTs.append(outputCT)

CTs = outputCTs


################################
ctres =  CipherText(  [0.0 for e in X]  )
for i in range(hidden_units):
    #CTs[i].print(1)
    CTs[i] = CTs[i].mul(   CipherText( [data[35][i]] * len(X) )     )
    ctres = ctres.add(   CTs[i]     )
ctres = ctres.add(   CipherText(  [data[36][0] for e in X]  )   )
print()
print()
print()
print()
print()
print("++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++")
ctres.print(1)
print("++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++")
outputs = model(inputs)


'''

==> MyMethods.txt <==
#include "MyMethods.h"
#include "SerializationUtils.h"  // error: ‘SerializationUtils’ has not been declared
#include "StringUtils.h"
#include "Ciphertext.h"
#include "NTL/ZZX.h"
#include "Scheme.h"
#include "TestScheme.h"
#include "SecretKey.h"
#include "TimeUtils.h"
#include <cmath>

#include "MyTools.h"
#include <EvaluatorUtils.h>
#include <NTL/BasicThreadPool.h>
#include <NTL/RR.h>
#include <NTL/ZZ.h>

#include <iomanip>

#include <algorithm>    // std::shuffle
#include <vector>        // std::vector
#include <random>       // std::default_random_engine
#include <chrono>       // std::chrono::system_clock
#include <string>
#include <omp.h>      // openmg

#include <iostream>
#include <fstream>
#include <vector>
#include <math.h>

#include <unistd.h>

using namespace std;
using namespace NTL;

void MyMethods::testSine() {

	long logN = 13;
	long logQ = 1200;
	long logp = 15;
	long logSlots = 11;
	long slots = (1 << logSlots);

	TimeUtils timeutils;
	SecretKey secretKey(logN);
	Scheme scheme(secretKey, logN, logQ);

	//SetNumThreads(1);

	srand(time(NULL));

	auto mvec1 = EvaluatorUtils::randomRealArray(slots);

	long t = 10;
	for (long i = 0; i < slots; ++i) {
		mvec1[i] = -100 + 0.1 * i;
		if (mvec1[i] > 100)
			mvec1[i] = 0.0;
	}

	timeutils.start("Encrypt two batch");
	Ciphertext cipher1 = scheme.encrypt(mvec1, slots, logp, logQ);
	timeutils.stop("Encrypt two batch");

	auto sinect = MyTools::Sine(scheme, cipher1, 1, t, logp);

	timeutils.start("Decrypt batch");
	auto dvec1 = scheme.decrypt(secretKey, sinect);
	//auto dvec1 = scheme.decrypt(secretKey, ctres);
	timeutils.stop("Decrypt batch");

	auto mvec2 = EvaluatorUtils::randomRealArray(slots);
	cout << "mvec1[i]" << "\t\t" << "sin(mvec1[i])" << "\t\t" << "dvec1[i]"
			<< endl;
	double diff = 0.0;
	for (long i = 0; i < slots; ++i) {
		cout << mvec1[i] << "\t\t" << sin(mvec1[i]) << "\t\t" << dvec1[i]
				<< endl;
		diff += abs(sin(mvec1[i]) - dvec1[i]);
	}
	cout << endl << endl << "diff/slots = " << diff / slots << endl << endl;

	//StringUtils::showcompare(mvec2, dvec1, slots, "sin");

	cout << endl << endl << endl << endl << "For Octave printing: " << endl
			<< endl << "x = [";
	for (long i = 0; i < slots; ++i) {
		cout << dvec1[i] << ",\t";
	}
	cout << "];plot(x)" << endl << endl << endl;

}

//>> x = [-28:0.1:28];
//>> y = 0.6316286288.* sin(0.09817477042.*x) + -0.009662432677.* sin(0.1963495408.*x) + 0.1984535063.* sin(0.2945243113.*x) + -0.01709950346.* sin(0.3926990817.*x) + 0.1076807109.* sin(0.4908738521.*x) + -0.02141386721.* sin(0.5890486225.*x) + 0.06844624569.* sin(0.687223393.*x) + -0.02301669581.* sin(0.7853981634.*x) + 0.04764760391.* sin(0.8835729338.*x) + -0.02282633391.* sin(0.9817477042.*x) ;
void MyMethods::Sigmoid28() {

	long logN = 13;
	long logQ = 1200;
	long logp = 20;
	long logSlots = 11;
	long slots = (1 << logSlots);

	TimeUtils timeutils;
	SecretKey secretKey(logN);
	Scheme scheme(secretKey, logN, logQ);

	//SetNumThreads(1);

	srand(time(NULL));

	double *Coeff = new double[10]();
	Coeff[0] = 0.6316286288;
	Coeff[1] = -0.009662432677;
	Coeff[2] = 0.1984535063;
	Coeff[3] = -0.01709950346;
	Coeff[4] = 0.1076807109;
	Coeff[5] = -0.02141386721;
	Coeff[6] = 0.06844624569;
	Coeff[7] = -0.02301669581;
	Coeff[8] = 0.04764760391;
	Coeff[9] = -0.02282633391;

	double *Alpha = new double[10]();
	Alpha[0] = 0.09817477042;
	Alpha[1] = 0.1963495408;
	Alpha[2] = 0.2945243113;
	Alpha[3] = 0.3926990817;
	Alpha[4] = 0.4908738521;
	Alpha[5] = 0.5890486225;
	Alpha[6] = 0.687223393;
	Alpha[7] = 0.7853981634;
	Alpha[8] = 0.8835729338;
	Alpha[9] = 0.9817477042;

	double *zeros = new double[slots]();
	Ciphertext ctres;

	Ciphertext *ctresult = new Ciphertext[10];
	NTL_EXEC_RANGE(10, first, last)
		for (long i = first; i < last; ++i) {
			ctresult[i] = scheme.encrypt(zeros, slots, logp, logQ);
		}
		NTL_EXEC_RANGE_END

	auto mvec1 = EvaluatorUtils::randomRealArray(slots);

	long t = 5;
	for (long i = 0; i < slots; ++i) {
		mvec1[i] = -28 + 0.1 * i;
		if (mvec1[i] > 28)
			mvec1[i] = 0.0;
	}

	timeutils.start("Encrypt two batch");
	Ciphertext cipher1 = scheme.encrypt(mvec1, slots, logp, logQ);
	timeutils.stop("Encrypt two batch");

	NTL_EXEC_RANGE(10, first, last)
		for (long i = first; i < last; ++i) {

			ctresult[i] = MyTools::Sine(scheme, cipher1, Alpha[i], t, logp);
			ctresult[i] = scheme.multByConst(ctresult[i], Coeff[i], logp);
			ctresult[i].reScaleByAndEqual(logp);
		}
		NTL_EXEC_RANGE_END

	ctres = scheme.encrypt(zeros, slots, ctresult[0].logp, ctresult[0].logq);
	for (long i = 0; i < 10; ++i) {

		scheme.addAndEqual(ctres, ctresult[i]);

	}

	timeutils.start("Decrypt batch");
	auto dvec1 = scheme.decrypt(secretKey, ctres);
	//auto dvec1 = scheme.decrypt(secretKey, ctres);
	timeutils.stop("Decrypt batch");

	auto mvec2 = EvaluatorUtils::randomRealArray(slots);
	double diff = 0.0;
	cout << "mvec1[i]" << "\t\t" << "sin(mvec1[i])" << "\t\t" << "dvec1[i]"
			<< endl;
	for (long i = 0; i < slots; ++i) {
		cout << mvec1[i] << "\t\t" << 1. / (1 + exp(-mvec1[i])) - 0.5 << "\t\t"
				<< dvec1[i] << endl;
		mvec2[i] = sin(mvec1[i]);
		diff += abs(1. / (1 + exp(-mvec1[i])) - 0.5 - dvec1[i]);
	}
	cout << endl << endl << "diff/slots = " << diff / slots << endl << endl;

	//StringUtils::showcompare(mvec2, dvec1, slots, "sin");

	cout << endl << endl << "For Octave printing: " << endl << endl << "x = [";
	for (long i = 0; i < slots; ++i) {
		mvec1[i] = -28 + 0.1 * i;
		cout << mvec1[i] << ",\t";
		if (mvec1[i] > 28)
			break;
	}
	cout << "];  y = [" << endl;
	for (long i = 0; i < slots; ++i) {
		mvec1[i] = -28 + 0.1 * i;
		cout << dvec1[i] << ",\t";
		if (mvec1[i] > 28)
			break;
	}
	cout << "];plot(x,y)" << endl << endl << endl;

}

//>> x = [-100: 0.1:100];
//y = 0.6363045789.* sin(0.02454369261.*x) + -0.0006290784636.* sin(0.04908738521.*x) + 0.2112662282.* sin(0.07363107782.*x) + -0.001247785887.* sin(0.09817477042.*x) + 0.1257738188.*sin(0.122718463.*x) + -0.001846260376.* sin(0.1472621556.*x) + 0.08881059942.* sin(0.1718058482.*x) + -0.002415608169.* sin(0.1963495408.*x) + 0.06804859261.* sin(0.2208932335.*x) + -0.002948270535.* sin(0.2454369261.*x) + 0.0546756136.* sin(0.2699806187.*x) + -0.003438271112.* sin(0.2945243113.*x) + 0.04530488188.* sin(0.3190680039.*x) + -0.003881333543.* sin(0.3436116965.*x) + 0.03835692586.* sin(0.3681553891.*x) + -0.004274875864.* sin(0.3926990817.*x) + 0.03299551371.* sin(0.4172427743.*x) + -0.004617901052.* sin(0.4417864669.*x) + 0.02873575699.* sin(0.4663301595.*x) + -0.004910810893.* sin(0.4908738521.*x) + 0.02527630354.* sin(0.5154175447.*x) + -0.005155172745.* sin(0.5399612373.*x) + 0.02241922603.* sin(0.5645049299.*x) + -0.005353466802.* sin(0.5890486225.*x) + 0.02002848958.* sin(0.6135923152.*x) + -0.005508836558.* sin(0.6381360078.*x) + 0.01800697869.* sin(0.6626797004.*x) + -0.00562485902.* sin(0.687223393.*x) + 0.01628310444.* sin(0.7117670856.*x) + -0.005705344942.* sin(0.7363107782.*x) + 0.01480264652.* sin(0.7608544708.*x) + -0.005754173953.* sin(0.7853981634.*x) + 0.01352359244.* sin(0.809941856.*x) + -0.005775165244.* sin(0.8344855486.*x) + 0.01241276188.* sin(0.8590292412.*x) + -0.005771981587.* sin(0.8835729338.*x) + 0.01144353071.* sin(0.9081166264.*x) + -0.005748062736.* sin(0.932660319.*x) + 0.0105942531.* sin(0.9572040116.*x) + -0.005706583479.* sin(0.9817477042.*x) + 0.009847138938.* sin(1.006291397.*x) ;

//>> x = [-100: 0.1:100];
//y = 0.6363045789.* sin(0.02454369261.*x) + -0.0006290784636.* sin(0.04908738521.*x) + 0.2112662282.* sin(0.07363107782.*x) + -0.001247785887.* sin(0.09817477042.*x) + 0.1257738188.*sin(0.122718463.*x) + -0.001846260376.* sin(0.1472621556.*x) + 0.08881059942.* sin(0.1718058482.*x) + -0.002415608169.* sin(0.1963495408.*x) + 0.06804859261.* sin(0.2208932335.*x) + -0.002948270535.* sin(0.2454369261.*x) + 0.0546756136.* sin(0.2699806187.*x) + -0.003438271112.* sin(0.2945243113.*x) + 0.04530488188.* sin(0.3190680039.*x) + -0.003881333543.* sin(0.3436116965.*x) + 0.03835692586.* sin(0.3681553891.*x) + -0.004274875864.* sin(0.3926990817.*x) + 0.03299551371.* sin(0.4172427743.*x) + -0.004617901052.* sin(0.4417864669.*x) + 0.02873575699.* sin(0.4663301595.*x) + -0.004910810893.* sin(0.4908738521.*x) + 0.02527630354.* sin(0.5154175447.*x) + -0.005155172745.* sin(0.5399612373.*x) + 0.02241922603.* sin(0.5645049299.*x) + -0.005353466802.* sin(0.5890486225.*x) + 0.02002848958.* sin(0.6135923152.*x) + -0.005508836558.* sin(0.6381360078.*x) + 0.01800697869.* sin(0.6626797004.*x) + -0.00562485902.* sin(0.687223393.*x) + 0.01628310444.* sin(0.7117670856.*x) + -0.005705344942.* sin(0.7363107782.*x) + 0.01480264652.* sin(0.7608544708.*x) + -0.005754173953.* sin(0.7853981634.*x) + 0.01352359244.* sin(0.809941856.*x) + -0.005775165244.* sin(0.8344855486.*x) + 0.01241276188.* sin(0.8590292412.*x) + -0.005771981587.* sin(0.8835729338.*x) + 0.01144353071.* sin(0.9081166264.*x) + -0.005748062736.* sin(0.932660319.*x) + 0.0105942531.* sin(0.9572040116.*x) + -0.005706583479.* sin(0.9817477042.*x) + 0.009847138938.* sin(1.006291397.*x) ;

void MyMethods::Sigmoid100() {

	long logN = 13;
	long logQ = 1200;
	long logp = 15;
	long logSlots = 11;
	long slots = (1 << logSlots);

	TimeUtils timeutils;
	SecretKey secretKey(logN);
	Scheme scheme(secretKey, logN, logQ);

	//SetNumThreads(1);

	srand(time(NULL));

	double Coeff[] = { 0.02454369261, 0.04908738521, 0.07363107782,
			0.09817477042, 0.122718463, 0.1472621556, 0.1718058482,
			0.1963495408, 0.2208932335, 0.2454369261, 0.2699806187,
			0.2945243113, 0.3190680039, 0.3436116965, 0.3681553891,
			0.3926990817, 0.4172427743, 0.4417864669, 0.4663301595 }; //,  0.4908738521,  0.5154175447,  0.5399612373,  0.5645049299, 0.5890486225,  0.6135923152,  0.6381360078,  0.6626797004,  0.687223393, 0.7117670856,  0.7363107782,  0.7608544708,  0.7853981634,  0.809941856,  0.8344855486,  0.8590292412,  0.8835729338,  0.9081166264, 0.932660319,  0.9572040116,  0.9817477042,  1.006291397 };

	double Alpha[] = { 0.6363045789, -0.0006290784636, 0.2112662282,
			-0.001247785887, 0.1257738188, -0.001846260376, 0.08881059942,
			-0.002415608169, 0.06804859261, -0.002948270535, 0.0546756136,
			-0.003438271112, 0.04530488188, -0.003881333543, 0.03835692586,
			-0.004274875864, 0.03299551371, -0.004617901052, 0.02873575699 }; //, -0.004910810893, 0.02527630354,  -0.005155172745, 0.02241922603, -0.005353466802, 0.02002848958, -0.005508836558, 0.01800697869,  -0.00562485902, 0.01628310444, -0.005705344942, 0.01480264652, -0.005754173953, 0.01352359244, -0.005775165244,  0.01241276188,  -0.005771981587, 0.01144353071,  -0.005748062736, 0.0105942531, -0.005706583479,   0.009847138938    };

	double *zeros = new double[slots]();
	Ciphertext ctres;

	Ciphertext *ctresult = new Ciphertext[19];
	NTL_EXEC_RANGE(19, first, last)
		for (long i = first; i < last; ++i) {
			ctresult[i] = scheme.encrypt(zeros, slots, logp, logQ);
		}
		NTL_EXEC_RANGE_END

	auto mvec1 = EvaluatorUtils::randomRealArray(slots);

	long t = 10;
	for (long i = 0; i < slots; ++i)
		mvec1[i] = -100 + 0.1 * i;

	timeutils.start("Encrypt two batch");
	Ciphertext cipher1 = scheme.encrypt(mvec1, slots, logp, logQ);
	timeutils.stop("Encrypt two batch");

	NTL_EXEC_RANGE(19, first, last)
		for (long i = first; i < last; ++i) {

			ctresult[i] = MyTools::Sine(scheme, cipher1, Alpha[i], t, logp);
			ctresult[i] = scheme.multByConst(ctresult[i], Coeff[i], logp);
			ctresult[i].reScaleByAndEqual(logp);
		}
		NTL_EXEC_RANGE_END

	ctres = scheme.encrypt(zeros, slots, ctresult[0].logp, ctresult[0].logq);
	for (long i = 0; i < 19; ++i) {
		if (ctres.logp > ctresult[i].logp)
			for (long k = 0; k < ctres.logp - ctresult[i].logp; ++k)
				ctres.reScaleByAndEqual(1);
		if (ctres.logp < ctresult[i].logp)
			for (long k = 0; k < ctresult[i].logp - ctres.logp; ++k)
				ctresult[i].reScaleByAndEqual(1);
		if (ctres.logq > ctresult[i].logq)
			ctres.modDownToAndEqual(ctresult[i].logq);
		if (ctres.logq < ctresult[i].logq)
			ctresult[i].modDownToAndEqual(ctres.logq);
		scheme.addAndEqual(ctres, ctresult[i]);

	}

	timeutils.start("Decrypt batch");
	auto dvec1 = scheme.decrypt(secretKey, ctres);
	//auto dvec1 = scheme.decrypt(secretKey, ctres);
	timeutils.stop("Decrypt batch");

	auto mvec2 = EvaluatorUtils::randomRealArray(slots);
	cout << "mvec1[i]" << "\t\t" << "sin(mvec1[i])" << "\t\t" << "dvec1[i]"
			<< endl;
	for (long i = 0; i < slots; ++i) {
		cout << mvec1[i] << "\t\t" << 1. / (1 + exp(-mvec1[i])) - 0.5 << "\t\t"
				<< dvec1[i] << endl;
		mvec2[i] = sin(mvec1[i]);
	}

	//StringUtils::showcompare(mvec2, dvec1, slots, "sin");

	cout << endl << endl << "For Octave printing: " << endl << endl << "x = [";
	for (long i = 0; i < slots; ++i) {
		cout << dvec1[i] << ",\t";
	}
	cout << "];plot(x)" << endl << endl << endl;

}


void MyMethods::NNover30() {

	cout << endl << endl << endl << "void MyMethods::NNover30() {" << endl
			<< endl << endl;

	long logN = 15;
	long logQ = 1200;
	long logp = 45;
	long logSlots = 14;
	long slots = (1 << logSlots);

	TimeUtils timeutils;
	SecretKey secretKey(logN);
	Scheme scheme(secretKey, logN, logQ);

	////////////////////////////////////////////////////// SetNumThreads(1); //

	srand(time(NULL));

	string NNweightsfile = "../data/[30]L7N128_quantized_model_weights.csv";
	long hidden_units = 128;

	long nnWeightsLen = 0;
	long *nnWeightsDims;

	double **NNdate = MyTools::dataFromNNweightsFile(NNweightsfile,
			nnWeightsLen, nnWeightsDims);
	cout << endl << nnWeightsLen << endl;
	for (int i = 0; i < nnWeightsLen; i++) {
		cout << nnWeightsDims[i] << "  ";
		for (int j = 0; j < (nnWeightsDims[i] < 12 ? nnWeightsDims[i] : 12);
				j++)
			cout << NNdate[i][j] << "  ";
		cout << endl;
	}
	cout << endl;

	auto mvec1 = EvaluatorUtils::randomRealArray(slots);
	for (long i = 0; i < slots; ++i) {
		mvec1[i] = -30 + 0.01 * i;
		if (mvec1[i] > 30) mvec1[i] = 0.0;
cout << mvec1[i] << "\t";
	}

	timeutils.start("Encrypt one batch");
	Ciphertext cipher1 = scheme.encrypt(mvec1, slots, logp, logQ);
	timeutils.stop("Encrypt one batch");

	TimeUtils totaltime;
	totaltime.start("The Total Time Consumed");

// Input > Layer1 > Layer2 > Layer3 > Layer4 > Layer5 > Layer6 > Layer7 > Output	
// Input > Layer1
	timeutils.start("Input > Layer1 ");
	Ciphertext *CTs = new Ciphertext[hidden_units];

    #pragma omp parallel for
		for (long i = 0; i < hidden_units; ++i) {
			CTs[i].copy(cipher1);

			CTs[i] = scheme.multByConst(CTs[i], NNdate[0][i], logp);

			CTs[i].reScaleByAndEqual(logp);

			scheme.addConstAndEqual(CTs[i], NNdate[1][i]);

			Ciphertext ctx; ctx.copy(CTs[i]);
			Ciphertext ctxx; ctxx = scheme.mult(ctx, ctx);
			ctxx.reScaleByAndEqual(logp);

			ctx = scheme.multByConst(ctx, NNdate[3][0], logp);
			ctx.reScaleByAndEqual(logp);

			ctxx = scheme.multByConst(ctxx, NNdate[4][0], logp);
			ctxx.reScaleByAndEqual(logp);

			ctx.modDownToAndEqual(ctxx.logq);

			scheme.addAndEqual(ctxx, ctx);

			scheme.addConstAndEqual(ctxx, NNdate[2][0]);

			CTs[i].copy(ctxx);

			ctx.free();
			ctxx.free();

			cout << "Input > Layer1" << endl;

		
		//NTL_EXEC_RANGE_END
	}

		//timeutils.start("Decrypt batch");
	auto dvec12 = scheme.decrypt(secretKey, outputCTs[0]);
	//timeutils.stop("Decrypt batch");

	cout << endl << endl << endl << "SDFS:" << endl;
	for (long i = 0; i < slots; ++i)
		cout << dvec12[i] << ",\t";
	cout << endl << endl << endl;

	exit(0);
		timeutils.stop("Input > Layer1 ");
// Input > Layer1 > Layer2 > Layer3 > Layer4 > Layer5 > Layer6 > Layer7 > Output	
// Input > Layer1 > Layer2
		timeutils.start("Input > Layer1 > Layer2 ");
	double **wmatrix = new double*[hidden_units];
	//cout << endl << "wmatrix: " << endl;
	for (int i = 0; i < hidden_units; ++i) {
		wmatrix[i] = new double[hidden_units]();
		for (int j = 0; j < hidden_units; ++j) {
			wmatrix[i][j] = NNdate[5][i * hidden_units + j];
			//cout << wmatrix[i][j] << "\t";
		}
		//cout << endl << endl;
	}
	double *bvector = new double[hidden_units]();
	//cout << endl << "bvector: " << endl;
	for (long i = 0; i < hidden_units; ++i) {
		bvector[i] = NNdate[6][i];
		//cout << bvector[i] << "\t";
	}
	Ciphertext *outputCTs = new Ciphertext[hidden_units];
	for (long outputidx = 0; outputidx < hidden_units; ++outputidx) {
		auto mvec = EvaluatorUtils::randomRealArray(slots);
		for (long i = 0; i < slots; ++i) {
			mvec[i] = bvector[outputidx];
		}
		auto outputCT = scheme.encrypt(mvec, slots, logp, logQ);
		delete[] mvec;

	
    
        #pragma omp parallel for
		for (long inputidx = 0; inputidx < hidden_units; ++inputidx) {
				auto tempCT = scheme.multByConst(CTs[inputidx], wmatrix[inputidx][outputidx], logp);
				tempCT.reScaleByAndEqual(logp);
				if (outputCT.logp > tempCT.logp)
				outputCT.reScaleByAndEqual(outputCT.logp - tempCT.logp);
				if (outputCT.logp < tempCT.logp)
				tempCT.reScaleByAndEqual(tempCT.logp - outputCT.logp);
				if (outputCT.logq > tempCT.logq)
				outputCT.modDownToAndEqual(tempCT.logq);
				if (outputCT.logq < tempCT.logq)
				tempCT.modDownToAndEqual(outputCT.logq);

				#pragma omp critical
				scheme.addAndEqual(outputCT, tempCT);
				tempCT.free();
		}


		cout << "// Input > Layer1 > Layer2" << endl;



		Ciphertext ctx;
		ctx.copy(outputCT);
		Ciphertext ctxx;
		ctxx = scheme.mult(ctx, ctx);
		ctxx.reScaleByAndEqual(logp);

		ctx = scheme.multByConst(ctx, NNdate[8][0], logp);
		ctx.reScaleByAndEqual(logp);

		ctxx = scheme.multByConst(ctxx, NNdate[9][0], logp);
		ctxx.reScaleByAndEqual(logp);


		ctx.modDownToAndEqual(ctxx.logq);

		scheme.addAndEqual(ctxx, ctx);

		scheme.addConstAndEqual(ctxx, NNdate[7][0]);

		outputCT.copy(ctxx);
		outputCTs[outputidx].copy(outputCT);
		outputCT.free();

		ctx.free();
		ctxx.free();
	}

	cout << endl << "// Input > Layer1 > Layer2" << endl;
	//timeutils.start("Decrypt batch");
	auto dvec2 = scheme.decrypt(secretKey, outputCTs[0]);
	//timeutils.stop("Decrypt batch");

	cout << endl << endl << endl << "SDFS:" << endl;
	for (long i = 0; i < slots; ++i)
		cout << dvec2[i] << ",\t";
	cout << endl << endl << endl;


	timeutils.stop("Input > Layer1 > Layer2 ");
// Input > Layer1 > Layer2 > Layer3 > Layer4 > Layer5 > Layer6 > Layer7 > Output	
// Input > Layer1 > Layer2 > Layer3
	timeutils.start("Input > Layer1 > Layer2 > Layer3 ");
	for (long i = 0; i < hidden_units; ++i)
		CTs[i].copy(outputCTs[i]);

	wmatrix = new double*[hidden_units];
	//cout << endl << "wmatrix: " << endl;
	for (int i = 0; i < hidden_units; ++i) {
		wmatrix[i] = new double[hidden_units]();
		for (int j = 0; j < hidden_units; ++j) {
			wmatrix[i][j] = NNdate[10][i * hidden_units + j];
			//cout << wmatrix[i][j] << "\t";
		}
		//cout << endl << endl;
	}
	bvector = new double[hidden_units]();
	//cout << endl << "bvector: " << endl;
	for (long i = 0; i < hidden_units; ++i) {
		bvector[i] = NNdate[11][i];
		//cout << bvector[i] << "\t";
	}
	//outputCTs = new Ciphertext[hidden_units];
	for (long outputidx = 0; outputidx < hidden_units; ++outputidx) {
		auto mvec = EvaluatorUtils::randomRealArray(slots);
		for (long i = 0; i < slots; ++i) {
			mvec[i] = bvector[outputidx];
		}
		auto outputCT = scheme.encrypt(mvec, slots, logp, logQ);
		delete[] mvec;

        #pragma omp parallel for
		for (long inputidx = 0; inputidx < hidden_units; ++inputidx) {
				auto tempCT = scheme.multByConst(CTs[inputidx], wmatrix[inputidx][outputidx], logp);
				tempCT.reScaleByAndEqual(logp);
				if (outputCT.logp > tempCT.logp)
				outputCT.reScaleByAndEqual(outputCT.logp - tempCT.logp);
				if (outputCT.logp < tempCT.logp)
				tempCT.reScaleByAndEqual(tempCT.logp - outputCT.logp);
				if (outputCT.logq > tempCT.logq)
				outputCT.modDownToAndEqual(tempCT.logq);
				if (outputCT.logq < tempCT.logq)
				tempCT.modDownToAndEqual(outputCT.logq);

				#pragma omp critical
				scheme.addAndEqual(outputCT, tempCT);
				tempCT.free();
		}

		cout << "// Input > Layer1 > Layer2 > Layer3" << endl;






		Ciphertext ctx;
		ctx.copy(outputCT);
		Ciphertext ctxx;
		ctxx = scheme.mult(ctx, ctx);
		ctxx.reScaleByAndEqual(logp);

		ctx = scheme.multByConst(ctx, NNdate[13][0], logp);
		ctx.reScaleByAndEqual(logp);

		ctxx = scheme.multByConst(ctxx, NNdate[14][0], logp);
		ctxx.reScaleByAndEqual(logp);


		ctx.modDownToAndEqual(ctxx.logq);

		scheme.addAndEqual(ctxx, ctx);

		scheme.addConstAndEqual(ctxx, NNdate[12][0]);

		outputCT.copy(ctxx);
		outputCTs[outputidx].copy(outputCT);
		outputCT.free();

		ctx.free();
		ctxx.free();
	}

	cout << endl << "// Input > Layer1 > Layer2 > Layer3" << endl;
	//timeutils.start("Decrypt batch");
	auto dvec3 = scheme.decrypt(secretKey, outputCTs[0]);
	//timeutils.stop("Decrypt batch");

	cout << endl << endl << endl << "SDFS:" << endl;
	for (long i = 0; i < slots; ++i)
		cout << dvec3[i] << ",\t";
	cout << endl << endl << endl;

	timeutils.stop("Input > Layer1 > Layer2 > Layer3 ");
// Input > Layer1 > Layer2 > Layer3 > Layer4 > Layer5 > Layer6 > Layer7 > Output	
// Input > Layer1 > Layer2 > Layer3 > Layer4 
	timeutils.start("Input > Layer1 > Layer2 > Layer3 > Layer4  ");
	for (long i = 0; i < hidden_units; ++i)
		CTs[i].copy(outputCTs[i]);

	wmatrix = new double*[hidden_units];
	//cout << endl << "wmatrix: " << endl;
	for (int i = 0; i < hidden_units; ++i) {
		wmatrix[i] = new double[hidden_units]();
		for (int j = 0; j < hidden_units; ++j) {
			wmatrix[i][j] = NNdate[15][i * hidden_units + j];
			//cout << wmatrix[i][j] << "\t";
		}
		//cout << endl << endl;
	}
	bvector = new double[hidden_units]();
	//cout << endl << "bvector: " << endl;
	for (long i = 0; i < hidden_units; ++i) {
		bvector[i] = NNdate[16][i];
		//cout << bvector[i] << "\t";
	}
	//outputCTs = new Ciphertext[hidden_units];
	for (long outputidx = 0; outputidx < hidden_units; ++outputidx) {
		auto mvec = EvaluatorUtils::randomRealArray(slots);
		for (long i = 0; i < slots; ++i) {
			mvec[i] = bvector[outputidx];
		}
		auto outputCT = scheme.encrypt(mvec, slots, logp, logQ);
		delete[] mvec;

        #pragma omp parallel for
		for (long inputidx = 0; inputidx < hidden_units; ++inputidx) {
				auto tempCT = scheme.multByConst(CTs[inputidx], wmatrix[inputidx][outputidx], logp);
				tempCT.reScaleByAndEqual(logp);
				if (outputCT.logp > tempCT.logp)
				outputCT.reScaleByAndEqual(outputCT.logp - tempCT.logp);
				if (outputCT.logp < tempCT.logp)
				tempCT.reScaleByAndEqual(tempCT.logp - outputCT.logp);
				if (outputCT.logq > tempCT.logq)
				outputCT.modDownToAndEqual(tempCT.logq);
				if (outputCT.logq < tempCT.logq)
				tempCT.modDownToAndEqual(outputCT.logq);

				#pragma omp critical
				scheme.addAndEqual(outputCT, tempCT);
				tempCT.free();
		}

		cout << "// Input > Layer1 > Layer2 > Layer3 > Layer4" << endl;



		Ciphertext ctx;
		ctx.copy(outputCT);
		Ciphertext ctxx;
		ctxx = scheme.mult(ctx, ctx);
		ctxx.reScaleByAndEqual(logp);

		ctx = scheme.multByConst(ctx, NNdate[18][0], logp);
		ctx.reScaleByAndEqual(logp);

		ctxx = scheme.multByConst(ctxx, NNdate[19][0], logp);
		ctxx.reScaleByAndEqual(logp);


		ctx.modDownToAndEqual(ctxx.logq);

		scheme.addAndEqual(ctxx, ctx);

		scheme.addConstAndEqual(ctxx, NNdate[17][0]);

		outputCT.copy(ctxx);
		outputCTs[outputidx].copy(outputCT);
		outputCT.free();

		ctx.free();
		ctxx.free();
	}

	cout << endl << "// Input > Layer1 > Layer2 > Layer3 > Layer4" << endl;
	//timeutils.start("Decrypt batch");
	auto dvec4 = scheme.decrypt(secretKey, outputCTs[0]);
	//timeutils.stop("Decrypt batch");

	cout << endl << endl << endl << "SDFS:" << endl;
	for (long i = 0; i < slots; ++i)
		cout << dvec4[i] << ",\t";
	cout << endl << endl << endl;

	timeutils.stop("Input > Layer1 > Layer2 > Layer3 > Layer4  ");
// Input > Layer1 > Layer2 > Layer3 > Layer4 > Layer5 > Layer6 > Layer7 > Output	
// Input > Layer1 > Layer2 > Layer3 > Layer4 > Layer5 
	timeutils.start("Input > Layer1 > Layer2 > Layer3 > Layer4 > Layer5  ");
	for (long i = 0; i < hidden_units; ++i)
		CTs[i].copy(outputCTs[i]);

	wmatrix = new double*[hidden_units];
	//cout << endl << "wmatrix: " << endl;
	for (int i = 0; i < hidden_units; ++i) {
		wmatrix[i] = new double[hidden_units]();
		for (int j = 0; j < hidden_units; ++j) {
			wmatrix[i][j] = NNdate[20][i * hidden_units + j];
			//cout << wmatrix[i][j] << "\t";
		}
		//cout << endl << endl;
	}
	bvector = new double[hidden_units]();
	//cout << endl << "bvector: " << endl;
	for (long i = 0; i < hidden_units; ++i) {
		bvector[i] = NNdate[21][i];
		//cout << bvector[i] << "\t";
	}
	//outputCTs = new Ciphertext[hidden_units];
	for (long outputidx = 0; outputidx < hidden_units; ++outputidx) {
		auto mvec = EvaluatorUtils::randomRealArray(slots);
		for (long i = 0; i < slots; ++i) {
			mvec[i] = bvector[outputidx];
		}
		auto outputCT = scheme.encrypt(mvec, slots, logp, logQ);
		delete[] mvec;

        #pragma omp parallel for
		for (long inputidx = 0; inputidx < hidden_units; ++inputidx) {
				auto tempCT = scheme.multByConst(CTs[inputidx], wmatrix[inputidx][outputidx], logp);
				tempCT.reScaleByAndEqual(logp);
				if (outputCT.logp > tempCT.logp)
				outputCT.reScaleByAndEqual(outputCT.logp - tempCT.logp);
				if (outputCT.logp < tempCT.logp)
				tempCT.reScaleByAndEqual(tempCT.logp - outputCT.logp);
				if (outputCT.logq > tempCT.logq)
				outputCT.modDownToAndEqual(tempCT.logq);
				if (outputCT.logq < tempCT.logq)
				tempCT.modDownToAndEqual(outputCT.logq);

				#pragma omp critical
				scheme.addAndEqual(outputCT, tempCT);
				tempCT.free();
		}

		cout << "// Input > Layer1 > Layer2 > Layer3 > Layer4 > Layer5" << endl;



		Ciphertext ctx;
		ctx.copy(outputCT);
		Ciphertext ctxx;
		ctxx = scheme.mult(ctx, ctx);
		ctxx.reScaleByAndEqual(logp);

		ctx = scheme.multByConst(ctx, NNdate[23][0], logp);
		ctx.reScaleByAndEqual(logp);

		ctxx = scheme.multByConst(ctxx, NNdate[24][0], logp);
		ctxx.reScaleByAndEqual(logp);


		ctx.modDownToAndEqual(ctxx.logq);

		scheme.addAndEqual(ctxx, ctx);

		scheme.addConstAndEqual(ctxx, NNdate[22][0]);

		outputCT.copy(ctxx);
		outputCTs[outputidx].copy(outputCT);
		outputCT.free();

		ctx.free();
		ctxx.free();
	}

	cout << endl << "// Input > Layer1 > Layer2 > Layer3 > Layer4 > Layer5" << endl;
	//timeutils.start("Decrypt batch");
	auto dvec5 = scheme.decrypt(secretKey, outputCTs[0]);
	//timeutils.stop("Decrypt batch");

	cout << endl << endl << endl << "SDFS:" << endl;
	for (long i = 0; i < slots; ++i)
		cout << dvec5[i] << ",\t";
	cout << endl << endl << endl;

	timeutils.stop("Input > Layer1 > Layer2 > Layer3 > Layer4 > Layer5  ");
// Input > Layer1 > Layer2 > Layer3 > Layer4 > Layer5 > Layer6 > Layer7 > Output	
// Input > Layer1 > Layer2 > Layer3 > Layer4 > Layer5 > Layer6 
	timeutils.start("Input > Layer1 > Layer2 > Layer3 > Layer4 > Layer5 > Layer6  ");
	for (long i = 0; i < hidden_units; ++i)
		CTs[i].copy(outputCTs[i]);

	wmatrix = new double*[hidden_units];
	//cout << endl << "wmatrix: " << endl;
	for (int i = 0; i < hidden_units; ++i) {
		wmatrix[i] = new double[hidden_units]();
		for (int j = 0; j < hidden_units; ++j) {
			wmatrix[i][j] = NNdate[25][i * hidden_units + j];
			//cout << wmatrix[i][j] << "\t";
		}
		//cout << endl << endl;
	}
	bvector = new double[hidden_units]();
	//cout << endl << "bvector: " << endl;
	for (long i = 0; i < hidden_units; ++i) {
		bvector[i] = NNdate[26][i];
		//cout << bvector[i] << "\t";
	}
	//outputCTs = new Ciphertext[hidden_units];
	for (long outputidx = 0; outputidx < hidden_units; ++outputidx) {
		auto mvec = EvaluatorUtils::randomRealArray(slots);
		for (long i = 0; i < slots; ++i) {
			mvec[i] = bvector[outputidx];
		}
		auto outputCT = scheme.encrypt(mvec, slots, logp, logQ);
		delete[] mvec;

        #pragma omp parallel for
		for (long inputidx = 0; inputidx < hidden_units; ++inputidx) {
				auto tempCT = scheme.multByConst(CTs[inputidx], wmatrix[inputidx][outputidx], logp);
				tempCT.reScaleByAndEqual(logp);
				if (outputCT.logp > tempCT.logp)
				outputCT.reScaleByAndEqual(outputCT.logp - tempCT.logp);
				if (outputCT.logp < tempCT.logp)
				tempCT.reScaleByAndEqual(tempCT.logp - outputCT.logp);
				if (outputCT.logq > tempCT.logq)
				outputCT.modDownToAndEqual(tempCT.logq);
				if (outputCT.logq < tempCT.logq)
				tempCT.modDownToAndEqual(outputCT.logq);

				#pragma omp critical
				scheme.addAndEqual(outputCT, tempCT);
				tempCT.free();
		}

		cout << "// Input > Layer1 > Layer2 > Layer3 > Layer4 > Layer5 > Layer6" << endl;



		Ciphertext ctx;
		ctx.copy(outputCT);
		Ciphertext ctxx;
		ctxx = scheme.mult(ctx, ctx);
		ctxx.reScaleByAndEqual(logp);

		ctx = scheme.multByConst(ctx, NNdate[28][0], logp);
		ctx.reScaleByAndEqual(logp);

		ctxx = scheme.multByConst(ctxx, NNdate[29][0], logp);
		ctxx.reScaleByAndEqual(logp);


		ctx.modDownToAndEqual(ctxx.logq);

		scheme.addAndEqual(ctxx, ctx);

		scheme.addConstAndEqual(ctxx, NNdate[27][0]);

		outputCT.copy(ctxx);
		outputCTs[outputidx].copy(outputCT);
		outputCT.free();

		ctx.free();
		ctxx.free();
	}


	cout << endl << "// Input > Layer1 > Layer2 > Layer3 > Layer4 > Layer5 > Layer6" << endl;
	//timeutils.start("Decrypt batch");
	auto dvec6 = scheme.decrypt(secretKey, outputCTs[0]);
	//timeutils.stop("Decrypt batch");

	cout << endl << endl << endl << "SDFS:" << endl;
	for (long i = 0; i < slots; ++i)
		cout << dvec6[i] << ",\t";
	cout << endl << endl << endl;

	timeutils.stop("Input > Layer1 > Layer2 > Layer3 > Layer4 > Layer5 > Layer6  ");
// Input > Layer1 > Layer2 > Layer3 > Layer4 > Layer5 > Layer6 > Layer7 > Output	
// Input > Layer1 > Layer2 > Layer3 > Layer4 > Layer5 > Layer6 > Layer7 
	timeutils.start("Input > Layer1 > Layer2 > Layer3 > Layer4 > Layer5 > Layer6 > Layer7  ");
	for (long i = 0; i < hidden_units; ++i)
		CTs[i].copy(outputCTs[i]);

	wmatrix = new double*[hidden_units];
	//cout << endl << "wmatrix: " << endl;
	for (int i = 0; i < hidden_units; ++i) {
		wmatrix[i] = new double[hidden_units]();
		for (int j = 0; j < hidden_units; ++j) {
			wmatrix[i][j] = NNdate[30][i * hidden_units + j];
			//cout << wmatrix[i][j] << "\t";
		}
		//cout << endl << endl;
	}
	bvector = new double[hidden_units]();
	//cout << endl << "bvector: " << endl;
	for (long i = 0; i < hidden_units; ++i) {
		bvector[i] = NNdate[31][i];
		//cout << bvector[i] << "\t";
	}
	//outputCTs = new Ciphertext[hidden_units];
	for (long outputidx = 0; outputidx < hidden_units; ++outputidx) {
		auto mvec = EvaluatorUtils::randomRealArray(slots);
		for (long i = 0; i < slots; ++i) {
			mvec[i] = bvector[outputidx];
		}
		auto outputCT = scheme.encrypt(mvec, slots, logp, logQ);
		delete[] mvec;

        #pragma omp parallel for
		for (long inputidx = 0; inputidx < hidden_units; ++inputidx) {
				auto tempCT = scheme.multByConst(CTs[inputidx], wmatrix[inputidx][outputidx], logp);
				tempCT.reScaleByAndEqual(logp);
				if (outputCT.logp > tempCT.logp)
				outputCT.reScaleByAndEqual(outputCT.logp - tempCT.logp);
				if (outputCT.logp < tempCT.logp)
				tempCT.reScaleByAndEqual(tempCT.logp - outputCT.logp);
				if (outputCT.logq > tempCT.logq)
				outputCT.modDownToAndEqual(tempCT.logq);
				if (outputCT.logq < tempCT.logq)
				tempCT.modDownToAndEqual(outputCT.logq);

				#pragma omp critical
				scheme.addAndEqual(outputCT, tempCT);
				tempCT.free();
		}

		cout << "// Input > Layer1 > Layer2 > Layer3 > Layer4 > Layer5 > Layer6 > Layer7" << endl;




		Ciphertext ctx;
		ctx.copy(outputCT);
		Ciphertext ctxx;
		ctxx = scheme.mult(ctx, ctx);
		ctxx.reScaleByAndEqual(logp);

		ctx = scheme.multByConst(ctx, NNdate[33][0], logp);
		ctx.reScaleByAndEqual(logp);

		ctxx = scheme.multByConst(ctxx, NNdate[34][0], logp);
		ctxx.reScaleByAndEqual(logp);


		ctx.modDownToAndEqual(ctxx.logq);

		scheme.addAndEqual(ctxx, ctx);

		scheme.addConstAndEqual(ctxx, NNdate[32][0]);

		outputCT.copy(ctxx);
		outputCTs[outputidx].copy(outputCT);
		outputCT.free();

		ctx.free();
		ctxx.free();
	}

	cout << endl << "// Input > Layer1 > Layer2 > Layer3 > Layer4 > Layer5 > Layer6 > Layer7" << endl;
	//timeutils.start("Decrypt batch");
	auto dvec7 = scheme.decrypt(secretKey, outputCTs[0]);
	//timeutils.stop("Decrypt batch");

	cout << endl << endl << endl << "SDFS:" << endl;
	for (long i = 0; i < slots; ++i)
		cout << dvec7[i] << ",\t";
	cout << endl << endl << endl;
	timeutils.stop("Input > Layer1 > Layer2 > Layer3 > Layer4 > Layer5 > Layer6 > Layer7  ");
// Input > Layer1 > Layer2 > Layer3 > Layer4 > Layer5 > Layer6 > Layer7 > Output	
// Input > Layer1 > Layer2 > Layer3 > Layer4 > Layer5 > Layer6 > Layer7 > Output
	timeutils.start("Input > Layer1 > Layer2 > Layer3 > Layer4 > Layer5 > Layer6 > Layer7 > Output ");
	auto mres = EvaluatorUtils::randomRealArray(slots);
	for (long i = 0; i < slots; ++i) {
		mres[i] = 0;
	}
	auto resultCT = scheme.encrypt(mres, slots, outputCTs[0].logp,
			outputCTs[0].logq);

	#pragma omp parallel for
	for (long i = 0; i < hidden_units; ++i) {

		outputCTs[i] = scheme.multByConst(outputCTs[i], NNdate[35][i], logp);

		outputCTs[i].reScaleByAndEqual(logp);

		if (resultCT.logp > outputCTs[i].logp)
			resultCT.reScaleByAndEqual(resultCT.logp - outputCTs[i].logp);
		if (resultCT.logp < outputCTs[i].logp)
			outputCTs[i].reScaleByAndEqual(outputCTs[i].logp - resultCT.logp);
		if (resultCT.logq > outputCTs[i].logq)
			resultCT.modDownToAndEqual(outputCTs[i].logq);
		if (resultCT.logq < outputCTs[i].logq)
			outputCTs[i].modDownToAndEqual(resultCT.logq);

		#pragma omp critical
		scheme.addAndEqual(resultCT, outputCTs[i]);

	}
	scheme.addConstAndEqual(resultCT, NNdate[36][0]);
	timeutils.stop("Input > Layer1 > Layer2 > Layer3 > Layer4 > Layer5 > Layer6 > Layer7 > Output ");
	totaltime.stop("The Total Time Consumed");

// END: Input > Layer1 > Layer2 > Layer3 > Layer4 > Layer5 > Layer6 > Layer7 > Output

	CTs[0].copy(resultCT);

	cout << endl << "END: Input > Layer1 > Layer2 > Layer3 > Layer4 > Layer5 > Layer6 > Layer7 > Output" << endl;
	timeutils.start("Decrypt batch");
	auto dvec1 = scheme.decrypt(secretKey, CTs[0]);
	timeutils.stop("Decrypt batch");

	cout << endl << endl << endl << "SDFS:" << endl;
	for (long i = 0; i < slots; ++i)
		cout << dvec1[i] << ",\t";
	cout << endl << endl << endl;


	cout << "Model provider : begin : CurrentRSS (MB): " << ( MyTools::getCurrentRSS() /1024.0/1024.0 ) << endl;
	cout << "Model provider : begin : PeakRSS    (MB): " << ( MyTools::getPeakRSS() /1024.0/1024.0 )    << endl;
//////////////////////////////////////////////////////////////////////////////////////////
	   std::ofstream file("NNover30Plot_OpenMP.csv");
    if (!file.is_open()) {
        std::cerr << "Error: Failed to open file for writing." << std::endl;
        return;
    }

    // 写入列标题
    file << "X,SigmoidX,Y" << std::endl;

    // 写入数据
    for (long i = 0; ; ++i) {
        if (mvec1[i] > 30)
            break;

        double x = -30 + 0.01 * i;
        double sigmoidx =  1 / (1 + std::exp(-x)) - 0.5;
        double y = dvec1[i];

        file << x << "," << sigmoidx  << "," << y << std::endl;

    }

    file.close();
//////////////////////////////////////////////////////////////////////////////////////////



	for (long i = 0; i < hidden_units; ++i) {
		CTs[i].free();
		outputCTs[i].free();
	}

	
}




void MyMethods::NNover50() {

	cout << endl << endl << endl << "void MyMethods::NNover50() {" << endl
			<< endl << endl;

	long logN = 15;
	long logQ = 1200;
	long logp = 40;
	long logSlots = 14;
	long slots = (1 << logSlots);

	TimeUtils timeutils;
	SecretKey secretKey(logN);
	Scheme scheme(secretKey, logN, logQ);

	srand(time(NULL));

	string NNweightsfile = "../data/[50]L9N128_quantized_model_weights.csv";
	long hidden_units = 128;

	long nnWeightsLen = 0;
	long *nnWeightsDims;

	double **NNdate = MyTools::dataFromNNweightsFile(NNweightsfile,
			nnWeightsLen, nnWeightsDims);
	cout << endl << nnWeightsLen << endl;
	for (int i = 0; i < nnWeightsLen; i++) {
		cout << nnWeightsDims[i] << "  ";
		for (int j = 0; j < (nnWeightsDims[i] < 12 ? nnWeightsDims[i] : 12);
				j++)
			cout << NNdate[i][j] << "  ";
		cout << endl;
	}
	cout << endl;

	auto mvec1 = EvaluatorUtils::randomRealArray(slots);
	for (long i = 0; i < slots; ++i) {
		mvec1[i] = -50 + 0.01 * i;
		if (mvec1[i] > 50)
			mvec1[i] = 0.0;
		cout << mvec1[i] << "\t";
	}

	timeutils.start("Encrypt one batch");
	Ciphertext cipher1 = scheme.encrypt(mvec1, slots, logp, logQ);
	timeutils.stop("Encrypt one batch");

	TimeUtils totaltime;
	totaltime.start("The Total Time Consumed");

// Input > Layer1 > Layer2 > Layer3 > Layer4 > Layer5 > Layer6 > Layer7 > Output	
// Input > Layer1
	timeutils.start("Input > Layer1 ");
	Ciphertext *CTs = new Ciphertext[hidden_units];
	NTL_EXEC_RANGE(hidden_units, first, last)
		for (long i = first; i < last; ++i) {
			CTs[i].copy(cipher1);

			CTs[i] = scheme.multByConst(CTs[i], NNdate[0][i], logp);

			CTs[i].reScaleByAndEqual(logp);

			scheme.addConstAndEqual(CTs[i], NNdate[1][i]);

			Ciphertext ctx; ctx.copy(CTs[i]);
			Ciphertext ctxx; ctxx = scheme.mult(ctx, ctx);
			ctxx.reScaleByAndEqual(logp);

			ctx = scheme.multByConst(ctx, NNdate[3][0], logp);
			ctx.reScaleByAndEqual(logp);

			ctxx = scheme.multByConst(ctxx, NNdate[4][0], logp);
			ctxx.reScaleByAndEqual(logp);

			ctx.modDownToAndEqual(ctxx.logq);

			scheme.addAndEqual(ctxx, ctx);

			scheme.addConstAndEqual(ctxx, NNdate[2][0]);

			CTs[i].copy(ctxx);

			ctx.free();
			ctxx.free();

		}
		NTL_EXEC_RANGE_END
		timeutils.stop("Input > Layer1 ");
// Input > Layer1 > Layer2 > Layer3 > Layer4 > Layer5 > Layer6 > Layer7 > Output	
// Input > Layer1 > Layer2
		timeutils.start("Input > Layer1 > Layer2 ");
	double **wmatrix = new double*[hidden_units];
	//cout << endl << "wmatrix: " << endl;
	for (int i = 0; i < hidden_units; ++i) {
		wmatrix[i] = new double[hidden_units]();
		for (int j = 0; j < hidden_units; ++j) {
			wmatrix[i][j] = NNdate[5][i * hidden_units + j];
			//cout << wmatrix[i][j] << "\t";
		}
		//cout << endl << endl;
	}
	double *bvector = new double[hidden_units]();
	//cout << endl << "bvector: " << endl;
	for (long i = 0; i < hidden_units; ++i) {
		bvector[i] = NNdate[6][i];
		//cout << bvector[i] << "\t";
	}
	Ciphertext *outputCTs = new Ciphertext[hidden_units];
	for (long outputidx = 0; outputidx < hidden_units; ++outputidx) {
		auto mvec = EvaluatorUtils::randomRealArray(slots);
		for (long i = 0; i < slots; ++i) {
			mvec[i] = bvector[outputidx];
		}
		auto outputCT = scheme.encrypt(mvec, slots, logp, logQ);
		delete[] mvec;

		Ciphertext *tempCTs = new Ciphertext[hidden_units];
		NTL_EXEC_RANGE(hidden_units, first, last)
			for (long inputidx = first; inputidx < last; ++inputidx) {
				auto tempCT = scheme.multByConst(CTs[inputidx], wmatrix[inputidx][outputidx], logp);
				tempCT.reScaleByAndEqual(logp);
				if (outputCT.logp > tempCT.logp)
				outputCT.reScaleByAndEqual(outputCT.logp - tempCT.logp);
				if (outputCT.logp < tempCT.logp)
				tempCT.reScaleByAndEqual(tempCT.logp - outputCT.logp);
				if (outputCT.logq > tempCT.logq)
				outputCT.modDownToAndEqual(tempCT.logq);
				if (outputCT.logq < tempCT.logq)
				tempCT.modDownToAndEqual(outputCT.logq);

				tempCTs[inputidx].copy(tempCT);
				tempCT.free();
			}
		NTL_EXEC_RANGE_END

		for (long inputidx = 0; inputidx < hidden_units; ++inputidx) {
				scheme.addAndEqual(outputCT, tempCTs[inputidx]);
				tempCTs[inputidx].free();
		}
		delete[] tempCTs;



		Ciphertext ctx;
		ctx.copy(outputCT);
		Ciphertext ctxx;
		ctxx = scheme.mult(ctx, ctx);
		ctxx.reScaleByAndEqual(logp);

		ctx = scheme.multByConst(ctx, NNdate[8][0], logp);
		ctx.reScaleByAndEqual(logp);

		ctxx = scheme.multByConst(ctxx, NNdate[9][0], logp);
		ctxx.reScaleByAndEqual(logp);


		ctx.modDownToAndEqual(ctxx.logq);

		scheme.addAndEqual(ctxx, ctx);

		scheme.addConstAndEqual(ctxx, NNdate[7][0]);

		outputCT.copy(ctxx);
		outputCTs[outputidx].copy(outputCT);
		outputCT.free();

		ctx.free();
		ctxx.free();
	}
		timeutils.stop("Input > Layer1 > Layer2 ");
// Input > Layer1 > Layer2 > Layer3 > Layer4 > Layer5 > Layer6 > Layer7 > Output	
// Input > Layer1 > Layer2 > Layer3
		timeutils.start("Input > Layer1 > Layer2 > Layer3 ");

	for (long i = 0; i < hidden_units; ++i)
		CTs[i].copy(outputCTs[i]);

	wmatrix = new double*[hidden_units];
	//cout << endl << "wmatrix: " << endl;
	for (int i = 0; i < hidden_units; ++i) {
		wmatrix[i] = new double[hidden_units]();
		for (int j = 0; j < hidden_units; ++j) {
			wmatrix[i][j] = NNdate[10][i * hidden_units + j];
			//cout << wmatrix[i][j] << "\t";
		}
		//cout << endl << endl;
	}
	bvector = new double[hidden_units]();
	//cout << endl << "bvector: " << endl;
	for (long i = 0; i < hidden_units; ++i) {
		bvector[i] = NNdate[11][i];
		//cout << bvector[i] << "\t";
	}
	//outputCTs = new Ciphertext[hidden_units];
	for (long outputidx = 0; outputidx < hidden_units; ++outputidx) {
		auto mvec = EvaluatorUtils::randomRealArray(slots);
		for (long i = 0; i < slots; ++i) {
			mvec[i] = bvector[outputidx];
		}
		auto outputCT = scheme.encrypt(mvec, slots, logp, logQ);
		delete[] mvec;

		Ciphertext *tempCTs = new Ciphertext[hidden_units];
		NTL_EXEC_RANGE(hidden_units, first, last)
			for (long inputidx = first; inputidx < last; ++inputidx) {
				auto tempCT = scheme.multByConst(CTs[inputidx], wmatrix[inputidx][outputidx], logp);
				tempCT.reScaleByAndEqual(logp);
				if (outputCT.logp > tempCT.logp)
				outputCT.reScaleByAndEqual(outputCT.logp - tempCT.logp);
				if (outputCT.logp < tempCT.logp)
				tempCT.reScaleByAndEqual(tempCT.logp - outputCT.logp);
				if (outputCT.logq > tempCT.logq)
				outputCT.modDownToAndEqual(tempCT.logq);
				if (outputCT.logq < tempCT.logq)
				tempCT.modDownToAndEqual(outputCT.logq);

				tempCTs[inputidx].copy(tempCT);
				tempCT.free();
			}
		NTL_EXEC_RANGE_END

		for (long inputidx = 0; inputidx < hidden_units; ++inputidx) {
				scheme.addAndEqual(outputCT, tempCTs[inputidx]);
				tempCTs[inputidx].free();
		}
		delete[] tempCTs;



		Ciphertext ctx;
		ctx.copy(outputCT);
		Ciphertext ctxx;
		ctxx = scheme.mult(ctx, ctx);
		ctxx.reScaleByAndEqual(logp);

		ctx = scheme.multByConst(ctx, NNdate[13][0], logp);
		ctx.reScaleByAndEqual(logp);

		ctxx = scheme.multByConst(ctxx, NNdate[14][0], logp);
		ctxx.reScaleByAndEqual(logp);


		ctx.modDownToAndEqual(ctxx.logq);

		scheme.addAndEqual(ctxx, ctx);

		scheme.addConstAndEqual(ctxx, NNdate[12][0]);

		outputCT.copy(ctxx);
		outputCTs[outputidx].copy(outputCT);
		outputCT.free();

		ctx.free();
		ctxx.free();
	}
		timeutils.stop("Input > Layer1 > Layer2 > Layer3 ");
// Input > Layer1 > Layer2 > Layer3 > Layer4 > Layer5 > Layer6 > Layer7 > Output	
// Input > Layer1 > Layer2 > Layer3 > Layer4 
		timeutils.start("Input > Layer1 > Layer2 > Layer3 > Layer4  ");
	for (long i = 0; i < hidden_units; ++i)
		CTs[i].copy(outputCTs[i]);

	wmatrix = new double*[hidden_units];
	//cout << endl << "wmatrix: " << endl;
	for (int i = 0; i < hidden_units; ++i) {
		wmatrix[i] = new double[hidden_units]();
		for (int j = 0; j < hidden_units; ++j) {
			wmatrix[i][j] = NNdate[15][i * hidden_units + j];
			//cout << wmatrix[i][j] << "\t";
		}
		//cout << endl << endl;
	}
	bvector = new double[hidden_units]();
	//cout << endl << "bvector: " << endl;
	for (long i = 0; i < hidden_units; ++i) {
		bvector[i] = NNdate[16][i];
		//cout << bvector[i] << "\t";
	}
	//outputCTs = new Ciphertext[hidden_units];
	for (long outputidx = 0; outputidx < hidden_units; ++outputidx) {
		auto mvec = EvaluatorUtils::randomRealArray(slots);
		for (long i = 0; i < slots; ++i) {
			mvec[i] = bvector[outputidx];
		}
		auto outputCT = scheme.encrypt(mvec, slots, logp, logQ);
		delete[] mvec;

		Ciphertext *tempCTs = new Ciphertext[hidden_units];
		NTL_EXEC_RANGE(hidden_units, first, last)
			for (long inputidx = first; inputidx < last; ++inputidx) {
				auto tempCT = scheme.multByConst(CTs[inputidx], wmatrix[inputidx][outputidx], logp);
				tempCT.reScaleByAndEqual(logp);
				if (outputCT.logp > tempCT.logp)
				outputCT.reScaleByAndEqual(outputCT.logp - tempCT.logp);
				if (outputCT.logp < tempCT.logp)
				tempCT.reScaleByAndEqual(tempCT.logp - outputCT.logp);
				if (outputCT.logq > tempCT.logq)
				outputCT.modDownToAndEqual(tempCT.logq);
				if (outputCT.logq < tempCT.logq)
				tempCT.modDownToAndEqual(outputCT.logq);

				tempCTs[inputidx].copy(tempCT);
				tempCT.free();
			}
		NTL_EXEC_RANGE_END

		for (long inputidx = 0; inputidx < hidden_units; ++inputidx) {
				scheme.addAndEqual(outputCT, tempCTs[inputidx]);
				tempCTs[inputidx].free();
		}
		delete[] tempCTs;



		Ciphertext ctx;
		ctx.copy(outputCT);
		Ciphertext ctxx;
		ctxx = scheme.mult(ctx, ctx);
		ctxx.reScaleByAndEqual(logp);

		ctx = scheme.multByConst(ctx, NNdate[18][0], logp);
		ctx.reScaleByAndEqual(logp);

		ctxx = scheme.multByConst(ctxx, NNdate[19][0], logp);
		ctxx.reScaleByAndEqual(logp);


		ctx.modDownToAndEqual(ctxx.logq);

		scheme.addAndEqual(ctxx, ctx);

		scheme.addConstAndEqual(ctxx, NNdate[17][0]);

		outputCT.copy(ctxx);
		outputCTs[outputidx].copy(outputCT);
		outputCT.free();

		ctx.free();
		ctxx.free();
	}
		timeutils.stop("Input > Layer1 > Layer2 > Layer3 > Layer4  ");
// Input > Layer1 > Layer2 > Layer3 > Layer4 > Layer5 > Layer6 > Layer7 > Output	
// Input > Layer1 > Layer2 > Layer3 > Layer4 > Layer5 
		timeutils.start("Input > Layer1 > Layer2 > Layer3 > Layer4 > Layer5 ");
	for (long i = 0; i < hidden_units; ++i)
		CTs[i].copy(outputCTs[i]);

	wmatrix = new double*[hidden_units];
	//cout << endl << "wmatrix: " << endl;
	for (int i = 0; i < hidden_units; ++i) {
		wmatrix[i] = new double[hidden_units]();
		for (int j = 0; j < hidden_units; ++j) {
			wmatrix[i][j] = NNdate[20][i * hidden_units + j];
			//cout << wmatrix[i][j] << "\t";
		}
		//cout << endl << endl;
	}
	bvector = new double[hidden_units]();
	//cout << endl << "bvector: " << endl;
	for (long i = 0; i < hidden_units; ++i) {
		bvector[i] = NNdate[21][i];
		//cout << bvector[i] << "\t";
	}
	//outputCTs = new Ciphertext[hidden_units];
	for (long outputidx = 0; outputidx < hidden_units; ++outputidx) {
		auto mvec = EvaluatorUtils::randomRealArray(slots);
		for (long i = 0; i < slots; ++i) {
			mvec[i] = bvector[outputidx];
		}
		auto outputCT = scheme.encrypt(mvec, slots, logp, logQ);
		delete[] mvec;

		Ciphertext *tempCTs = new Ciphertext[hidden_units];
		NTL_EXEC_RANGE(hidden_units, first, last)
			for (long inputidx = first; inputidx < last; ++inputidx) {
				auto tempCT = scheme.multByConst(CTs[inputidx], wmatrix[inputidx][outputidx], logp);
				tempCT.reScaleByAndEqual(logp);
				if (outputCT.logp > tempCT.logp)
				outputCT.reScaleByAndEqual(outputCT.logp - tempCT.logp);
				if (outputCT.logp < tempCT.logp)
				tempCT.reScaleByAndEqual(tempCT.logp - outputCT.logp);
				if (outputCT.logq > tempCT.logq)
				outputCT.modDownToAndEqual(tempCT.logq);
				if (outputCT.logq < tempCT.logq)
				tempCT.modDownToAndEqual(outputCT.logq);

				tempCTs[inputidx].copy(tempCT);
				tempCT.free();
			}
		NTL_EXEC_RANGE_END

		for (long inputidx = 0; inputidx < hidden_units; ++inputidx) {
				scheme.addAndEqual(outputCT, tempCTs[inputidx]);
				tempCTs[inputidx].free();
		}
		delete[] tempCTs;



		Ciphertext ctx;
		ctx.copy(outputCT);
		Ciphertext ctxx;
		ctxx = scheme.mult(ctx, ctx);
		ctxx.reScaleByAndEqual(logp);

		ctx = scheme.multByConst(ctx, NNdate[23][0], logp);
		ctx.reScaleByAndEqual(logp);

		ctxx = scheme.multByConst(ctxx, NNdate[24][0], logp);
		ctxx.reScaleByAndEqual(logp);


		ctx.modDownToAndEqual(ctxx.logq);

		scheme.addAndEqual(ctxx, ctx);

		scheme.addConstAndEqual(ctxx, NNdate[22][0]);

		outputCT.copy(ctxx);
		outputCTs[outputidx].copy(outputCT);
		outputCT.free();

		ctx.free();
		ctxx.free();
	}
		timeutils.stop("Input > Layer1 > Layer2 > Layer3 > Layer4 > Layer5 ");
// Input > Layer1 > Layer2 > Layer3 > Layer4 > Layer5 > Layer6 > Layer7 > Output	
// Input > Layer1 > Layer2 > Layer3 > Layer4 > Layer5 > Layer6 
		timeutils.start("Input > Layer1 > Layer2 > Layer3 > Layer4 > Layer5 > Layer6 ");
	for (long i = 0; i < hidden_units; ++i)
		CTs[i].copy(outputCTs[i]);

	wmatrix = new double*[hidden_units];
	//cout << endl << "wmatrix: " << endl;
	for (int i = 0; i < hidden_units; ++i) {
		wmatrix[i] = new double[hidden_units]();
		for (int j = 0; j < hidden_units; ++j) {
			wmatrix[i][j] = NNdate[25][i * hidden_units + j];
			//cout << wmatrix[i][j] << "\t";
		}
		//cout << endl << endl;
	}
	bvector = new double[hidden_units]();
	//cout << endl << "bvector: " << endl;
	for (long i = 0; i < hidden_units; ++i) {
		bvector[i] = NNdate[26][i];
		//cout << bvector[i] << "\t";
	}
	//outputCTs = new Ciphertext[hidden_units];
	for (long outputidx = 0; outputidx < hidden_units; ++outputidx) {
		auto mvec = EvaluatorUtils::randomRealArray(slots);
		for (long i = 0; i < slots; ++i) {
			mvec[i] = bvector[outputidx];
		}
		auto outputCT = scheme.encrypt(mvec, slots, logp, logQ);
		delete[] mvec;

		Ciphertext *tempCTs = new Ciphertext[hidden_units];
		NTL_EXEC_RANGE(hidden_units, first, last)
			for (long inputidx = first; inputidx < last; ++inputidx) {
				auto tempCT = scheme.multByConst(CTs[inputidx], wmatrix[inputidx][outputidx], logp);
				tempCT.reScaleByAndEqual(logp);
				if (outputCT.logp > tempCT.logp)
				outputCT.reScaleByAndEqual(outputCT.logp - tempCT.logp);
				if (outputCT.logp < tempCT.logp)
				tempCT.reScaleByAndEqual(tempCT.logp - outputCT.logp);
				if (outputCT.logq > tempCT.logq)
				outputCT.modDownToAndEqual(tempCT.logq);
				if (outputCT.logq < tempCT.logq)
				tempCT.modDownToAndEqual(outputCT.logq);

				tempCTs[inputidx].copy(tempCT);
				tempCT.free();
			}
		NTL_EXEC_RANGE_END

		for (long inputidx = 0; inputidx < hidden_units; ++inputidx) {
				scheme.addAndEqual(outputCT, tempCTs[inputidx]);
				tempCTs[inputidx].free();
		}
		delete[] tempCTs;



		Ciphertext ctx;
		ctx.copy(outputCT);
		Ciphertext ctxx;
		ctxx = scheme.mult(ctx, ctx);
		ctxx.reScaleByAndEqual(logp);

		ctx = scheme.multByConst(ctx, NNdate[28][0], logp);
		ctx.reScaleByAndEqual(logp);

		ctxx = scheme.multByConst(ctxx, NNdate[29][0], logp);
		ctxx.reScaleByAndEqual(logp);


		ctx.modDownToAndEqual(ctxx.logq);

		scheme.addAndEqual(ctxx, ctx);

		scheme.addConstAndEqual(ctxx, NNdate[27][0]);

		outputCT.copy(ctxx);
		outputCTs[outputidx].copy(outputCT);
		outputCT.free();

		ctx.free();
		ctxx.free();
	}
		timeutils.stop("Input > Layer1 > Layer2 > Layer3 > Layer4 > Layer5 > Layer6 ");
// Input > Layer1 > Layer2 > Layer3 > Layer4 > Layer5 > Layer6 > Layer7 > Output	
// Input > Layer1 > Layer2 > Layer3 > Layer4 > Layer5 > Layer6 > Layer7 
		timeutils.start("Input > Layer1 > Layer2 > Layer3 > Layer4 > Layer5 > Layer6 > Layer7 ");
	for (long i = 0; i < hidden_units; ++i)
		CTs[i].copy(outputCTs[i]);

	wmatrix = new double*[hidden_units];
	//cout << endl << "wmatrix: " << endl;
	for (int i = 0; i < hidden_units; ++i) {
		wmatrix[i] = new double[hidden_units]();
		for (int j = 0; j < hidden_units; ++j) {
			wmatrix[i][j] = NNdate[30][i * hidden_units + j];
			//cout << wmatrix[i][j] << "\t";
		}
		//cout << endl << endl;
	}
	bvector = new double[hidden_units]();
	//cout << endl << "bvector: " << endl;
	for (long i = 0; i < hidden_units; ++i) {
		bvector[i] = NNdate[31][i];
		//cout << bvector[i] << "\t";
	}
	//outputCTs = new Ciphertext[hidden_units];
	for (long outputidx = 0; outputidx < hidden_units; ++outputidx) {
		auto mvec = EvaluatorUtils::randomRealArray(slots);
		for (long i = 0; i < slots; ++i) {
			mvec[i] = bvector[outputidx];
		}
		auto outputCT = scheme.encrypt(mvec, slots, logp, logQ);
		delete[] mvec;

		Ciphertext *tempCTs = new Ciphertext[hidden_units];
		NTL_EXEC_RANGE(hidden_units, first, last)
			for (long inputidx = first; inputidx < last; ++inputidx) {
				auto tempCT = scheme.multByConst(CTs[inputidx], wmatrix[inputidx][outputidx], logp);
				tempCT.reScaleByAndEqual(logp);
				if (outputCT.logp > tempCT.logp)
				outputCT.reScaleByAndEqual(outputCT.logp - tempCT.logp);
				if (outputCT.logp < tempCT.logp)
				tempCT.reScaleByAndEqual(tempCT.logp - outputCT.logp);
				if (outputCT.logq > tempCT.logq)
				outputCT.modDownToAndEqual(tempCT.logq);
				if (outputCT.logq < tempCT.logq)
				tempCT.modDownToAndEqual(outputCT.logq);

				tempCTs[inputidx].copy(tempCT);
				tempCT.free();
			}
		NTL_EXEC_RANGE_END

		for (long inputidx = 0; inputidx < hidden_units; ++inputidx) {
				scheme.addAndEqual(outputCT, tempCTs[inputidx]);
				tempCTs[inputidx].free();
		}
		delete[] tempCTs;




		Ciphertext ctx;
		ctx.copy(outputCT);
		Ciphertext ctxx;
		ctxx = scheme.mult(ctx, ctx);
		ctxx.reScaleByAndEqual(logp);

		ctx = scheme.multByConst(ctx, NNdate[33][0], logp);
		ctx.reScaleByAndEqual(logp);

		ctxx = scheme.multByConst(ctxx, NNdate[34][0], logp);
		ctxx.reScaleByAndEqual(logp);


		ctx.modDownToAndEqual(ctxx.logq);

		scheme.addAndEqual(ctxx, ctx);

		scheme.addConstAndEqual(ctxx, NNdate[32][0]);

		outputCT.copy(ctxx);
		outputCTs[outputidx].copy(outputCT);
		outputCT.free();

		ctx.free();
		ctxx.free();
	}

		timeutils.stop("Input > Layer1 > Layer2 > Layer3 > Layer4 > Layer5 > Layer6 > Layer7 ");
// Input > Layer1 > Layer2 > Layer3 > Layer4 > Layer5 > Layer6 > Layer7 > Output	
// Input > Layer1 > Layer2 > Layer3 > Layer4 > Layer5 > Layer6 > Layer7 > Layer8 
		timeutils.start("Input > Layer1 > Layer2 > Layer3 > Layer4 > Layer5 > Layer6 > Layer7 > Layer8  ");
	for (long i = 0; i < hidden_units; ++i)
		CTs[i].copy(outputCTs[i]);

	wmatrix = new double*[hidden_units];
	//cout << endl << "wmatrix: " << endl;
	for (int i = 0; i < hidden_units; ++i) {
		wmatrix[i] = new double[hidden_units]();
		for (int j = 0; j < hidden_units; ++j) {
			wmatrix[i][j] = NNdate[35][i * hidden_units + j];
			//cout << wmatrix[i][j] << "\t";
		}
		//cout << endl << endl;
	}
	bvector = new double[hidden_units]();
	//cout << endl << "bvector: " << endl;
	for (long i = 0; i < hidden_units; ++i) {
		bvector[i] = NNdate[36][i];
		//cout << bvector[i] << "\t";
	}
	//outputCTs = new Ciphertext[hidden_units];
	for (long outputidx = 0; outputidx < hidden_units; ++outputidx) {
		auto mvec = EvaluatorUtils::randomRealArray(slots);
		for (long i = 0; i < slots; ++i) {
			mvec[i] = bvector[outputidx];
		}
		auto outputCT = scheme.encrypt(mvec, slots, logp, logQ);
		delete[] mvec;

		Ciphertext *tempCTs = new Ciphertext[hidden_units];
		NTL_EXEC_RANGE(hidden_units, first, last)
			for (long inputidx = first; inputidx < last; ++inputidx) {
				auto tempCT = scheme.multByConst(CTs[inputidx], wmatrix[inputidx][outputidx], logp);
				tempCT.reScaleByAndEqual(logp);
				if (outputCT.logp > tempCT.logp)
				outputCT.reScaleByAndEqual(outputCT.logp - tempCT.logp);
				if (outputCT.logp < tempCT.logp)
				tempCT.reScaleByAndEqual(tempCT.logp - outputCT.logp);
				if (outputCT.logq > tempCT.logq)
				outputCT.modDownToAndEqual(tempCT.logq);
				if (outputCT.logq < tempCT.logq)
				tempCT.modDownToAndEqual(outputCT.logq);

				tempCTs[inputidx].copy(tempCT);
				tempCT.free();
			}
		NTL_EXEC_RANGE_END

		for (long inputidx = 0; inputidx < hidden_units; ++inputidx) {
				scheme.addAndEqual(outputCT, tempCTs[inputidx]);
				tempCTs[inputidx].free();
		}
		delete[] tempCTs;



		Ciphertext ctx;
		ctx.copy(outputCT);
		Ciphertext ctxx;
		ctxx = scheme.mult(ctx, ctx);
		ctxx.reScaleByAndEqual(logp);

		ctx = scheme.multByConst(ctx, NNdate[38][0], logp);
		ctx.reScaleByAndEqual(logp);

		ctxx = scheme.multByConst(ctxx, NNdate[39][0], logp);
		ctxx.reScaleByAndEqual(logp);


		ctx.modDownToAndEqual(ctxx.logq);

		scheme.addAndEqual(ctxx, ctx);

		scheme.addConstAndEqual(ctxx, NNdate[37][0]);

		outputCT.copy(ctxx);
		outputCTs[outputidx].copy(outputCT);
		outputCT.free();

		ctx.free();
		ctxx.free();
	}


		timeutils.stop("Input > Layer1 > Layer2 > Layer3 > Layer4 > Layer5 > Layer6 > Layer7 > Layer8  ");
// Input > Layer1 > Layer2 > Layer3 > Layer4 > Layer5 > Layer6 > Layer7 > Output	
// Input > Layer1 > Layer2 > Layer3 > Layer4 > Layer5 > Layer6 > Layer7 > Layer8 > Layer9 
		timeutils.start("Input > Layer1 > Layer2 > Layer3 > Layer4 > Layer5 > Layer6 > Layer7 > Layer8 > Layer9  ");
	for (long i = 0; i < hidden_units; ++i)
		CTs[i].copy(outputCTs[i]);

	wmatrix = new double*[hidden_units];
	//cout << endl << "wmatrix: " << endl;
	for (int i = 0; i < hidden_units; ++i) {
		wmatrix[i] = new double[hidden_units]();
		for (int j = 0; j < hidden_units; ++j) {
			wmatrix[i][j] = NNdate[40][i * hidden_units + j];
			//cout << wmatrix[i][j] << "\t";
		}
		//cout << endl << endl;
	}
	bvector = new double[hidden_units]();
	//cout << endl << "bvector: " << endl;
	for (long i = 0; i < hidden_units; ++i) {
		bvector[i] = NNdate[41][i];
		//cout << bvector[i] << "\t";
	}
	//outputCTs = new Ciphertext[hidden_units];
	for (long outputidx = 0; outputidx < hidden_units; ++outputidx) {
		auto mvec = EvaluatorUtils::randomRealArray(slots);
		for (long i = 0; i < slots; ++i) {
			mvec[i] = bvector[outputidx];
		}
		auto outputCT = scheme.encrypt(mvec, slots, logp, logQ);
		delete[] mvec;

		Ciphertext *tempCTs = new Ciphertext[hidden_units];
		NTL_EXEC_RANGE(hidden_units, first, last)
			for (long inputidx = first; inputidx < last; ++inputidx) {
				auto tempCT = scheme.multByConst(CTs[inputidx], wmatrix[inputidx][outputidx], logp);
				tempCT.reScaleByAndEqual(logp);
				if (outputCT.logp > tempCT.logp)
				outputCT.reScaleByAndEqual(outputCT.logp - tempCT.logp);
				if (outputCT.logp < tempCT.logp)
				tempCT.reScaleByAndEqual(tempCT.logp - outputCT.logp);
				if (outputCT.logq > tempCT.logq)
				outputCT.modDownToAndEqual(tempCT.logq);
				if (outputCT.logq < tempCT.logq)
				tempCT.modDownToAndEqual(outputCT.logq);

				tempCTs[inputidx].copy(tempCT);
				tempCT.free();
			}
		NTL_EXEC_RANGE_END

		for (long inputidx = 0; inputidx < hidden_units; ++inputidx) {
				scheme.addAndEqual(outputCT, tempCTs[inputidx]);
				tempCTs[inputidx].free();
		}
		delete[] tempCTs;




		Ciphertext ctx;
		ctx.copy(outputCT);
		Ciphertext ctxx;
		ctxx = scheme.mult(ctx, ctx);
		ctxx.reScaleByAndEqual(logp);

		ctx = scheme.multByConst(ctx, NNdate[43][0], logp);
		ctx.reScaleByAndEqual(logp);

		ctxx = scheme.multByConst(ctxx, NNdate[44][0], logp);
		ctxx.reScaleByAndEqual(logp);


		ctx.modDownToAndEqual(ctxx.logq);

		scheme.addAndEqual(ctxx, ctx);

		scheme.addConstAndEqual(ctxx, NNdate[42][0]);

		outputCT.copy(ctxx);
		outputCTs[outputidx].copy(outputCT);
		outputCT.free();

		ctx.free();
		ctxx.free();
	}


		timeutils.stop("Input > Layer1 > Layer2 > Layer3 > Layer4 > Layer5 > Layer6 > Layer7 > Layer8 > Layer9  ");
// Input > Layer1 > Layer2 > Layer3 > Layer4 > Layer5 > Layer6 > Layer7 > Output	
// Input > Layer1 > Layer2 > Layer3 > Layer4 > Layer5 > Layer6 > Layer7 > Layer8 > Layer9 > Output 
		timeutils.start("Input > Layer1 > Layer2 > Layer3 > Layer4 > Layer5 > Layer6 > Layer7 > Layer8 > Layer9 > Output  ");
	auto mres = EvaluatorUtils::randomRealArray(slots);
	for (long i = 0; i < slots; ++i) {
		mres[i] = 0;
	}
	auto resultCT = scheme.encrypt(mres, slots, outputCTs[0].logp,
			outputCTs[0].logq);

	for (long i = 0; i < hidden_units; ++i) {

		outputCTs[i] = scheme.multByConst(outputCTs[i], NNdate[45][i], logp);

		outputCTs[i].reScaleByAndEqual(logp);

		if (resultCT.logp > outputCTs[i].logp)
			resultCT.reScaleByAndEqual(resultCT.logp - outputCTs[i].logp);
		if (resultCT.logp < outputCTs[i].logp)
			outputCTs[i].reScaleByAndEqual(outputCTs[i].logp - resultCT.logp);
		if (resultCT.logq > outputCTs[i].logq)
			resultCT.modDownToAndEqual(outputCTs[i].logq);
		if (resultCT.logq < outputCTs[i].logq)
			outputCTs[i].modDownToAndEqual(resultCT.logq);
		scheme.addAndEqual(resultCT, outputCTs[i]);

	}
	scheme.addConstAndEqual(resultCT, NNdate[46][0]);

	timeutils.stop("Input > Layer1 > Layer2 > Layer3 > Layer4 > Layer5 > Layer6 > Layer7 > Layer8 > Layer9 > Output  ");

	totaltime.stop("The Total Time Consumed");

// END: Input > Layer1 > Layer2 > Layer3 > Layer4 > Layer5 > Layer6 > Layer7 > Layer8 > Layer9 > Output 

	CTs[0].copy(resultCT);

	cout << "NNdate[0][0]" << NNdate[0][0] << endl;

	timeutils.start("Decrypt batch");
	auto dvec1 = scheme.decrypt(secretKey, CTs[0]);
	timeutils.stop("Decrypt batch");

	cout << "+ NNdate[1][0]" << NNdate[1][0] << endl;
	cout << "+ NNdate[3][0]" << NNdate[4][0] << endl;

	cout << "+ NNdate[2][0]" << NNdate[2][0] << endl;
	cout << endl << endl << endl << "SDFS:" << endl;
	for (long i = 0; i < slots; ++i)
		cout << dvec1[i] << ",\t";
	cout << endl << endl << endl;



	cout << "Model provider : begin : CurrentRSS (MB): " << ( MyTools::getCurrentRSS() /1024.0/1024.0 ) << endl;
	cout << "Model provider : begin : PeakRSS    (MB): " << ( MyTools::getPeakRSS() /1024.0/1024.0 )    << endl;
//////////////////////////////////////////////////////////////////////////////////////////
	   std::ofstream file("NNover50Plot.csv");
    if (!file.is_open()) {
        std::cerr << "Error: Failed to open file for writing." << std::endl;
        return;
    }

    // 写入列标题
    file << "X,SigmoidX,Y" << std::endl;

    // 写入数据
    for (long i = 0; ; ++i) {
        if (mvec1[i] > 50)
            break;

        double x = -50 + 0.01 * i;
        double sigmoidx =  1 / (1 + std::exp(-x)) - 0.5;
        double y = dvec1[i];

        file << x << "," << sigmoidx  << "," << y << std::endl;

    }

    file.close();
//////////////////////////////////////////////////////////////////////////////////////////



	for (long i = 0; i < hidden_units; ++i) {
		CTs[i].free();
		outputCTs[i].free();
	}


}



void MyMethods::NNover70() {

	cout << endl << endl << endl << "void MyMethods::NNover70() {" << endl
			<< endl << endl;

	long logN = 15;
	long logQ = 1200;
	long logp = 30;
	long logSlots = 14;
	long slots = (1 << logSlots);

	TimeUtils timeutils;
	SecretKey secretKey(logN);
	Scheme scheme(secretKey, logN, logQ);

	srand(time(NULL));

	string NNweightsfile = "../data/[70]L11N128_quantized_model_weights.csv";
	long hidden_units = 128;

	long nnWeightsLen = 0;
	long *nnWeightsDims;

	double **NNdate = MyTools::dataFromNNweightsFile(NNweightsfile,
			nnWeightsLen, nnWeightsDims);
	cout << endl << nnWeightsLen << endl;
	for (int i = 0; i < nnWeightsLen; i++) {
		cout << nnWeightsDims[i] << "  ";
		for (int j = 0; j < (nnWeightsDims[i] < 12 ? nnWeightsDims[i] : 12);
				j++)
			cout << NNdate[i][j] << "  ";
		cout << endl;
	}
	cout << endl;

	auto mvec1 = EvaluatorUtils::randomRealArray(slots);
	for (long i = 0; i < slots; ++i) {
		mvec1[i] = -70 + 0.01 * i;
		if (mvec1[i] > 70)
			mvec1[i] = 0.0;
		cout << mvec1[i] << "\t";
	}

	timeutils.start("Encrypt one batch");
	Ciphertext cipher1 = scheme.encrypt(mvec1, slots, logp, logQ);
	timeutils.stop("Encrypt one batch");


	TimeUtils totaltime;
	totaltime.start("The Total Time Consumed");
// Input > Layer1 > Layer2 > Layer3 > Layer4 > Layer5 > Layer6 > Layer7 > Output	
// Input > Layer1
	timeutils.start("Input > Layer1");
	Ciphertext *CTs = new Ciphertext[hidden_units];
	NTL_EXEC_RANGE(hidden_units, first, last)
		for (long i = first; i < last; ++i) {
			CTs[i].copy(cipher1);

			CTs[i] = scheme.multByConst(CTs[i], NNdate[0][i], logp);

			CTs[i].reScaleByAndEqual(logp);

			scheme.addConstAndEqual(CTs[i], NNdate[1][i]);

			Ciphertext ctx; ctx.copy(CTs[i]);
			Ciphertext ctxx; ctxx = scheme.mult(ctx, ctx);
			ctxx.reScaleByAndEqual(logp);

			ctx = scheme.multByConst(ctx, NNdate[3][0], logp);
			ctx.reScaleByAndEqual(logp);

			ctxx = scheme.multByConst(ctxx, NNdate[4][0], logp);
			ctxx.reScaleByAndEqual(logp);

			ctx.modDownToAndEqual(ctxx.logq);

			scheme.addAndEqual(ctxx, ctx);

			scheme.addConstAndEqual(ctxx, NNdate[2][0]);

			CTs[i].copy(ctxx);

			ctx.free();
			ctxx.free();

		}
		NTL_EXEC_RANGE_END
	timeutils.stop("Input > Layer1");

// Input > Layer1 > Layer2 > Layer3 > Layer4 > Layer5 > Layer6 > Layer7 > Output	
// Input > Layer1 > Layer2
	timeutils.start("Input > Layer1 > Layer2");
	double **wmatrix = new double*[hidden_units];
	//cout << endl << "wmatrix: " << endl;
	for (int i = 0; i < hidden_units; ++i) {
		wmatrix[i] = new double[hidden_units]();
		for (int j = 0; j < hidden_units; ++j) {
			wmatrix[i][j] = NNdate[5][i * hidden_units + j];
			//cout << wmatrix[i][j] << "\t";
		}
		//cout << endl << endl;
	}
	double *bvector = new double[hidden_units]();
	//cout << endl << "bvector: " << endl;
	for (long i = 0; i < hidden_units; ++i) {
		bvector[i] = NNdate[6][i];
		//cout << bvector[i] << "\t";
	}
	Ciphertext *outputCTs = new Ciphertext[hidden_units];
	for (long outputidx = 0; outputidx < hidden_units; ++outputidx) {
		auto mvec = EvaluatorUtils::randomRealArray(slots);
		for (long i = 0; i < slots; ++i) {
			mvec[i] = bvector[outputidx];
		}
		auto outputCT = scheme.encrypt(mvec, slots, logp, logQ);
		delete[] mvec;

		Ciphertext *tempCTs = new Ciphertext[hidden_units];
		NTL_EXEC_RANGE(hidden_units, first, last)
			for (long inputidx = first; inputidx < last; ++inputidx) {
				auto tempCT = scheme.multByConst(CTs[inputidx], wmatrix[inputidx][outputidx], logp);
				tempCT.reScaleByAndEqual(logp);
				if (outputCT.logp > tempCT.logp)
				outputCT.reScaleByAndEqual(outputCT.logp - tempCT.logp);
				if (outputCT.logp < tempCT.logp)
				tempCT.reScaleByAndEqual(tempCT.logp - outputCT.logp);
				if (outputCT.logq > tempCT.logq)
				outputCT.modDownToAndEqual(tempCT.logq);
				if (outputCT.logq < tempCT.logq)
				tempCT.modDownToAndEqual(outputCT.logq);

				tempCTs[inputidx].copy(tempCT);
				tempCT.free();
			}
		NTL_EXEC_RANGE_END

		for (long inputidx = 0; inputidx < hidden_units; ++inputidx) {
				scheme.addAndEqual(outputCT, tempCTs[inputidx]);
				tempCTs[inputidx].free();
		}
		delete[] tempCTs;




		Ciphertext ctx;
		ctx.copy(outputCT);
		Ciphertext ctxx;
		ctxx = scheme.mult(ctx, ctx);
		ctxx.reScaleByAndEqual(logp);

		ctx = scheme.multByConst(ctx, NNdate[8][0], logp);
		ctx.reScaleByAndEqual(logp);

		ctxx = scheme.multByConst(ctxx, NNdate[9][0], logp);
		ctxx.reScaleByAndEqual(logp);


		ctx.modDownToAndEqual(ctxx.logq);

		scheme.addAndEqual(ctxx, ctx);

		scheme.addConstAndEqual(ctxx, NNdate[7][0]);

		outputCT.copy(ctxx);
		outputCTs[outputidx].copy(outputCT);
		outputCT.free();

		ctx.free();
		ctxx.free();
	}
	timeutils.stop("Input > Layer1 > Layer2");

// Input > Layer1 > Layer2 > Layer3 > Layer4 > Layer5 > Layer6 > Layer7 > Output	
// Input > Layer1 > Layer2 > Layer3
	timeutils.start("Input > Layer1 > Layer2 > Layer3");
	for (long i = 0; i < hidden_units; ++i)
		CTs[i].copy(outputCTs[i]);

	wmatrix = new double*[hidden_units];
	//cout << endl << "wmatrix: " << endl;
	for (int i = 0; i < hidden_units; ++i) {
		wmatrix[i] = new double[hidden_units]();
		for (int j = 0; j < hidden_units; ++j) {
			wmatrix[i][j] = NNdate[10][i * hidden_units + j];
			//cout << wmatrix[i][j] << "\t";
		}
		//cout << endl << endl;
	}
	bvector = new double[hidden_units]();
	//cout << endl << "bvector: " << endl;
	for (long i = 0; i < hidden_units; ++i) {
		bvector[i] = NNdate[11][i];
		//cout << bvector[i] << "\t";
	}
	//outputCTs = new Ciphertext[hidden_units];
	for (long outputidx = 0; outputidx < hidden_units; ++outputidx) {
		auto mvec = EvaluatorUtils::randomRealArray(slots);
		for (long i = 0; i < slots; ++i) {
			mvec[i] = bvector[outputidx];
		}
		auto outputCT = scheme.encrypt(mvec, slots, logp, logQ);
		delete[] mvec;

		Ciphertext *tempCTs = new Ciphertext[hidden_units];
		NTL_EXEC_RANGE(hidden_units, first, last)
			for (long inputidx = first; inputidx < last; ++inputidx) {
				auto tempCT = scheme.multByConst(CTs[inputidx], wmatrix[inputidx][outputidx], logp);
				tempCT.reScaleByAndEqual(logp);
				if (outputCT.logp > tempCT.logp)
				outputCT.reScaleByAndEqual(outputCT.logp - tempCT.logp);
				if (outputCT.logp < tempCT.logp)
				tempCT.reScaleByAndEqual(tempCT.logp - outputCT.logp);
				if (outputCT.logq > tempCT.logq)
				outputCT.modDownToAndEqual(tempCT.logq);
				if (outputCT.logq < tempCT.logq)
				tempCT.modDownToAndEqual(outputCT.logq);

				tempCTs[inputidx].copy(tempCT);
				tempCT.free();
			}
		NTL_EXEC_RANGE_END

		for (long inputidx = 0; inputidx < hidden_units; ++inputidx) {
				scheme.addAndEqual(outputCT, tempCTs[inputidx]);
				tempCTs[inputidx].free();
		}
		delete[] tempCTs;




		Ciphertext ctx;
		ctx.copy(outputCT);
		Ciphertext ctxx;
		ctxx = scheme.mult(ctx, ctx);
		ctxx.reScaleByAndEqual(logp);

		ctx = scheme.multByConst(ctx, NNdate[13][0], logp);
		ctx.reScaleByAndEqual(logp);

		ctxx = scheme.multByConst(ctxx, NNdate[14][0], logp);
		ctxx.reScaleByAndEqual(logp);


		ctx.modDownToAndEqual(ctxx.logq);

		scheme.addAndEqual(ctxx, ctx);

		scheme.addConstAndEqual(ctxx, NNdate[12][0]);

		outputCT.copy(ctxx);
		outputCTs[outputidx].copy(outputCT);
		outputCT.free();

		ctx.free();
		ctxx.free();
	}
	timeutils.stop("Input > Layer1 > Layer2 > Layer3");

// Input > Layer1 > Layer2 > Layer3 > Layer4 > Layer5 > Layer6 > Layer7 > Output	
// Input > Layer1 > Layer2 > Layer3 > Layer4 
	timeutils.start("Input > Layer1 > Layer2 > Layer3 > Layer4 ");
	for (long i = 0; i < hidden_units; ++i)
		CTs[i].copy(outputCTs[i]);

	wmatrix = new double*[hidden_units];
	//cout << endl << "wmatrix: " << endl;
	for (int i = 0; i < hidden_units; ++i) {
		wmatrix[i] = new double[hidden_units]();
		for (int j = 0; j < hidden_units; ++j) {
			wmatrix[i][j] = NNdate[15][i * hidden_units + j];
			//cout << wmatrix[i][j] << "\t";
		}
		//cout << endl << endl;
	}
	bvector = new double[hidden_units]();
	//cout << endl << "bvector: " << endl;
	for (long i = 0; i < hidden_units; ++i) {
		bvector[i] = NNdate[16][i];
		//cout << bvector[i] << "\t";
	}
	//outputCTs = new Ciphertext[hidden_units];
	for (long outputidx = 0; outputidx < hidden_units; ++outputidx) {
		auto mvec = EvaluatorUtils::randomRealArray(slots);
		for (long i = 0; i < slots; ++i) {
			mvec[i] = bvector[outputidx];
		}
		auto outputCT = scheme.encrypt(mvec, slots, logp, logQ);
		delete[] mvec;

		Ciphertext *tempCTs = new Ciphertext[hidden_units];
		NTL_EXEC_RANGE(hidden_units, first, last)
			for (long inputidx = first; inputidx < last; ++inputidx) {
				auto tempCT = scheme.multByConst(CTs[inputidx], wmatrix[inputidx][outputidx], logp);
				tempCT.reScaleByAndEqual(logp);
				if (outputCT.logp > tempCT.logp)
				outputCT.reScaleByAndEqual(outputCT.logp - tempCT.logp);
				if (outputCT.logp < tempCT.logp)
				tempCT.reScaleByAndEqual(tempCT.logp - outputCT.logp);
				if (outputCT.logq > tempCT.logq)
				outputCT.modDownToAndEqual(tempCT.logq);
				if (outputCT.logq < tempCT.logq)
				tempCT.modDownToAndEqual(outputCT.logq);

				tempCTs[inputidx].copy(tempCT);
				tempCT.free();
			}
		NTL_EXEC_RANGE_END

		for (long inputidx = 0; inputidx < hidden_units; ++inputidx) {
				scheme.addAndEqual(outputCT, tempCTs[inputidx]);
				tempCTs[inputidx].free();
		}
		delete[] tempCTs;




		Ciphertext ctx;
		ctx.copy(outputCT);
		Ciphertext ctxx;
		ctxx = scheme.mult(ctx, ctx);
		ctxx.reScaleByAndEqual(logp);

		ctx = scheme.multByConst(ctx, NNdate[18][0], logp);
		ctx.reScaleByAndEqual(logp);

		ctxx = scheme.multByConst(ctxx, NNdate[19][0], logp);
		ctxx.reScaleByAndEqual(logp);


		ctx.modDownToAndEqual(ctxx.logq);

		scheme.addAndEqual(ctxx, ctx);

		scheme.addConstAndEqual(ctxx, NNdate[17][0]);

		outputCT.copy(ctxx);
		outputCTs[outputidx].copy(outputCT);
		outputCT.free();

		ctx.free();
		ctxx.free();
	}
	timeutils.stop("Input > Layer1 > Layer2 > Layer3 > Layer4 ");

// Input > Layer1 > Layer2 > Layer3 > Layer4 > Layer5 > Layer6 > Layer7 > Output	
// Input > Layer1 > Layer2 > Layer3 > Layer4 > Layer5 
	timeutils.start("Input > Layer1 > Layer2 > Layer3 > Layer4 > Layer5 ");
	for (long i = 0; i < hidden_units; ++i)
		CTs[i].copy(outputCTs[i]);

	wmatrix = new double*[hidden_units];
	//cout << endl << "wmatrix: " << endl;
	for (int i = 0; i < hidden_units; ++i) {
		wmatrix[i] = new double[hidden_units]();
		for (int j = 0; j < hidden_units; ++j) {
			wmatrix[i][j] = NNdate[20][i * hidden_units + j];
			//cout << wmatrix[i][j] << "\t";
		}
		//cout << endl << endl;
	}
	bvector = new double[hidden_units]();
	//cout << endl << "bvector: " << endl;
	for (long i = 0; i < hidden_units; ++i) {
		bvector[i] = NNdate[21][i];
		//cout << bvector[i] << "\t";
	}
	//outputCTs = new Ciphertext[hidden_units];
	for (long outputidx = 0; outputidx < hidden_units; ++outputidx) {
		auto mvec = EvaluatorUtils::randomRealArray(slots);
		for (long i = 0; i < slots; ++i) {
			mvec[i] = bvector[outputidx];
		}
		auto outputCT = scheme.encrypt(mvec, slots, logp, logQ);
		delete[] mvec;

		Ciphertext *tempCTs = new Ciphertext[hidden_units];
		NTL_EXEC_RANGE(hidden_units, first, last)
			for (long inputidx = first; inputidx < last; ++inputidx) {
				auto tempCT = scheme.multByConst(CTs[inputidx], wmatrix[inputidx][outputidx], logp);
				tempCT.reScaleByAndEqual(logp);
				if (outputCT.logp > tempCT.logp)
				outputCT.reScaleByAndEqual(outputCT.logp - tempCT.logp);
				if (outputCT.logp < tempCT.logp)
				tempCT.reScaleByAndEqual(tempCT.logp - outputCT.logp);
				if (outputCT.logq > tempCT.logq)
				outputCT.modDownToAndEqual(tempCT.logq);
				if (outputCT.logq < tempCT.logq)
				tempCT.modDownToAndEqual(outputCT.logq);

				tempCTs[inputidx].copy(tempCT);
				tempCT.free();
			}
		NTL_EXEC_RANGE_END

		for (long inputidx = 0; inputidx < hidden_units; ++inputidx) {
				scheme.addAndEqual(outputCT, tempCTs[inputidx]);
				tempCTs[inputidx].free();
		}
		delete[] tempCTs;




		Ciphertext ctx;
		ctx.copy(outputCT);
		Ciphertext ctxx;
		ctxx = scheme.mult(ctx, ctx);
		ctxx.reScaleByAndEqual(logp);

		ctx = scheme.multByConst(ctx, NNdate[23][0], logp);
		ctx.reScaleByAndEqual(logp);

		ctxx = scheme.multByConst(ctxx, NNdate[24][0], logp);
		ctxx.reScaleByAndEqual(logp);


		ctx.modDownToAndEqual(ctxx.logq);

		scheme.addAndEqual(ctxx, ctx);

		scheme.addConstAndEqual(ctxx, NNdate[22][0]);

		outputCT.copy(ctxx);
		outputCTs[outputidx].copy(outputCT);
		outputCT.free();

		ctx.free();
		ctxx.free();
	}
	timeutils.stop("Input > Layer1 > Layer2 > Layer3 > Layer4 > Layer5 ");

// Input > Layer1 > Layer2 > Layer3 > Layer4 > Layer5 > Layer6 > Layer7 > Output	
// Input > Layer1 > Layer2 > Layer3 > Layer4 > Layer5 > Layer6 
	timeutils.start("Input > Layer1 > Layer2 > Layer3 > Layer4 > Layer5 > Layer6 ");
	for (long i = 0; i < hidden_units; ++i)
		CTs[i].copy(outputCTs[i]);

	wmatrix = new double*[hidden_units];
	//cout << endl << "wmatrix: " << endl;
	for (int i = 0; i < hidden_units; ++i) {
		wmatrix[i] = new double[hidden_units]();
		for (int j = 0; j < hidden_units; ++j) {
			wmatrix[i][j] = NNdate[25][i * hidden_units + j];
			//cout << wmatrix[i][j] << "\t";
		}
		//cout << endl << endl;
	}
	bvector = new double[hidden_units]();
	//cout << endl << "bvector: " << endl;
	for (long i = 0; i < hidden_units; ++i) {
		bvector[i] = NNdate[26][i];
		//cout << bvector[i] << "\t";
	}
	//outputCTs = new Ciphertext[hidden_units];
	for (long outputidx = 0; outputidx < hidden_units; ++outputidx) {
		auto mvec = EvaluatorUtils::randomRealArray(slots);
		for (long i = 0; i < slots; ++i) {
			mvec[i] = bvector[outputidx];
		}
		auto outputCT = scheme.encrypt(mvec, slots, logp, logQ);
		delete[] mvec;

		Ciphertext *tempCTs = new Ciphertext[hidden_units];
		NTL_EXEC_RANGE(hidden_units, first, last)
			for (long inputidx = first; inputidx < last; ++inputidx) {
				auto tempCT = scheme.multByConst(CTs[inputidx], wmatrix[inputidx][outputidx], logp);
				tempCT.reScaleByAndEqual(logp);
				if (outputCT.logp > tempCT.logp)
				outputCT.reScaleByAndEqual(outputCT.logp - tempCT.logp);
				if (outputCT.logp < tempCT.logp)
				tempCT.reScaleByAndEqual(tempCT.logp - outputCT.logp);
				if (outputCT.logq > tempCT.logq)
				outputCT.modDownToAndEqual(tempCT.logq);
				if (outputCT.logq < tempCT.logq)
				tempCT.modDownToAndEqual(outputCT.logq);

				tempCTs[inputidx].copy(tempCT);
				tempCT.free();
			}
		NTL_EXEC_RANGE_END

		for (long inputidx = 0; inputidx < hidden_units; ++inputidx) {
				scheme.addAndEqual(outputCT, tempCTs[inputidx]);
				tempCTs[inputidx].free();
		}
		delete[] tempCTs;





		Ciphertext ctx;
		ctx.copy(outputCT);
		Ciphertext ctxx;
		ctxx = scheme.mult(ctx, ctx);
		ctxx.reScaleByAndEqual(logp);

		ctx = scheme.multByConst(ctx, NNdate[28][0], logp);
		ctx.reScaleByAndEqual(logp);

		ctxx = scheme.multByConst(ctxx, NNdate[29][0], logp);
		ctxx.reScaleByAndEqual(logp);


		ctx.modDownToAndEqual(ctxx.logq);

		scheme.addAndEqual(ctxx, ctx);

		scheme.addConstAndEqual(ctxx, NNdate[27][0]);

		outputCT.copy(ctxx);
		outputCTs[outputidx].copy(outputCT);
		outputCT.free();

		ctx.free();
		ctxx.free();
	}
	timeutils.stop("Input > Layer1 > Layer2 > Layer3 > Layer4 > Layer5 > Layer6 ");

// Input > Layer1 > Layer2 > Layer3 > Layer4 > Layer5 > Layer6 > Layer7 > Output	
// Input > Layer1 > Layer2 > Layer3 > Layer4 > Layer5 > Layer6 > Layer7 
	timeutils.start("Input > Layer1 > Layer2 > Layer3 > Layer4 > Layer5 > Layer6 > Layer7 ");
	for (long i = 0; i < hidden_units; ++i)
		CTs[i].copy(outputCTs[i]);

	wmatrix = new double*[hidden_units];
	//cout << endl << "wmatrix: " << endl;
	for (int i = 0; i < hidden_units; ++i) {
		wmatrix[i] = new double[hidden_units]();
		for (int j = 0; j < hidden_units; ++j) {
			wmatrix[i][j] = NNdate[30][i * hidden_units + j];
			//cout << wmatrix[i][j] << "\t";
		}
		//cout << endl << endl;
	}
	bvector = new double[hidden_units]();
	//cout << endl << "bvector: " << endl;
	for (long i = 0; i < hidden_units; ++i) {
		bvector[i] = NNdate[31][i];
		//cout << bvector[i] << "\t";
	}
	//outputCTs = new Ciphertext[hidden_units];
	for (long outputidx = 0; outputidx < hidden_units; ++outputidx) {
		auto mvec = EvaluatorUtils::randomRealArray(slots);
		for (long i = 0; i < slots; ++i) {
			mvec[i] = bvector[outputidx];
		}
		auto outputCT = scheme.encrypt(mvec, slots, logp, logQ);
		delete[] mvec;

		Ciphertext *tempCTs = new Ciphertext[hidden_units];
		NTL_EXEC_RANGE(hidden_units, first, last)
			for (long inputidx = first; inputidx < last; ++inputidx) {
				auto tempCT = scheme.multByConst(CTs[inputidx], wmatrix[inputidx][outputidx], logp);
				tempCT.reScaleByAndEqual(logp);
				if (outputCT.logp > tempCT.logp)
				outputCT.reScaleByAndEqual(outputCT.logp - tempCT.logp);
				if (outputCT.logp < tempCT.logp)
				tempCT.reScaleByAndEqual(tempCT.logp - outputCT.logp);
				if (outputCT.logq > tempCT.logq)
				outputCT.modDownToAndEqual(tempCT.logq);
				if (outputCT.logq < tempCT.logq)
				tempCT.modDownToAndEqual(outputCT.logq);

				tempCTs[inputidx].copy(tempCT);
				tempCT.free();
			}
		NTL_EXEC_RANGE_END

		for (long inputidx = 0; inputidx < hidden_units; ++inputidx) {
				scheme.addAndEqual(outputCT, tempCTs[inputidx]);
				tempCTs[inputidx].free();
		}
		delete[] tempCTs;




		Ciphertext ctx;
		ctx.copy(outputCT);
		Ciphertext ctxx;
		ctxx = scheme.mult(ctx, ctx);
		ctxx.reScaleByAndEqual(logp);

		ctx = scheme.multByConst(ctx, NNdate[33][0], logp);
		ctx.reScaleByAndEqual(logp);

		ctxx = scheme.multByConst(ctxx, NNdate[34][0], logp);
		ctxx.reScaleByAndEqual(logp);


		ctx.modDownToAndEqual(ctxx.logq);

		scheme.addAndEqual(ctxx, ctx);

		scheme.addConstAndEqual(ctxx, NNdate[32][0]);

		outputCT.copy(ctxx);
		outputCTs[outputidx].copy(outputCT);
		outputCT.free();

		ctx.free();
		ctxx.free();
	}
	timeutils.stop("Input > Layer1 > Layer2 > Layer3 > Layer4 > Layer5 > Layer6 > Layer7 ");


// Input > Layer1 > Layer2 > Layer3 > Layer4 > Layer5 > Layer6 > Layer7 > Output	
// Input > Layer1 > Layer2 > Layer3 > Layer4 > Layer5 > Layer6 > Layer7 > Layer8 
	timeutils.start("Input > Layer1 > Layer2 > Layer3 > Layer4 > Layer5 > Layer6 > Layer7 > Layer8 ");
	for (long i = 0; i < hidden_units; ++i)
		CTs[i].copy(outputCTs[i]);

	wmatrix = new double*[hidden_units];
	//cout << endl << "wmatrix: " << endl;
	for (int i = 0; i < hidden_units; ++i) {
		wmatrix[i] = new double[hidden_units]();
		for (int j = 0; j < hidden_units; ++j) {
			wmatrix[i][j] = NNdate[35][i * hidden_units + j];
			//cout << wmatrix[i][j] << "\t";
		}
		//cout << endl << endl;
	}
	bvector = new double[hidden_units]();
	//cout << endl << "bvector: " << endl;
	for (long i = 0; i < hidden_units; ++i) {
		bvector[i] = NNdate[36][i];
		//cout << bvector[i] << "\t";
	}
	//outputCTs = new Ciphertext[hidden_units];
	for (long outputidx = 0; outputidx < hidden_units; ++outputidx) {
		auto mvec = EvaluatorUtils::randomRealArray(slots);
		for (long i = 0; i < slots; ++i) {
			mvec[i] = bvector[outputidx];
		}
		auto outputCT = scheme.encrypt(mvec, slots, logp, logQ);
		delete[] mvec;

		Ciphertext *tempCTs = new Ciphertext[hidden_units];
		NTL_EXEC_RANGE(hidden_units, first, last)
			for (long inputidx = first; inputidx < last; ++inputidx) {
				auto tempCT = scheme.multByConst(CTs[inputidx], wmatrix[inputidx][outputidx], logp);
				tempCT.reScaleByAndEqual(logp);
				if (outputCT.logp > tempCT.logp)
				outputCT.reScaleByAndEqual(outputCT.logp - tempCT.logp);
				if (outputCT.logp < tempCT.logp)
				tempCT.reScaleByAndEqual(tempCT.logp - outputCT.logp);
				if (outputCT.logq > tempCT.logq)
				outputCT.modDownToAndEqual(tempCT.logq);
				if (outputCT.logq < tempCT.logq)
				tempCT.modDownToAndEqual(outputCT.logq);

				tempCTs[inputidx].copy(tempCT);
				tempCT.free();
			}
		NTL_EXEC_RANGE_END

		for (long inputidx = 0; inputidx < hidden_units; ++inputidx) {
				scheme.addAndEqual(outputCT, tempCTs[inputidx]);
				tempCTs[inputidx].free();
		}
		delete[] tempCTs;



		Ciphertext ctx;
		ctx.copy(outputCT);
		Ciphertext ctxx;
		ctxx = scheme.mult(ctx, ctx);
		ctxx.reScaleByAndEqual(logp);

		ctx = scheme.multByConst(ctx, NNdate[38][0], logp);
		ctx.reScaleByAndEqual(logp);

		ctxx = scheme.multByConst(ctxx, NNdate[39][0], logp);
		ctxx.reScaleByAndEqual(logp);


		ctx.modDownToAndEqual(ctxx.logq);

		scheme.addAndEqual(ctxx, ctx);

		scheme.addConstAndEqual(ctxx, NNdate[37][0]);

		outputCT.copy(ctxx);
		outputCTs[outputidx].copy(outputCT);
		outputCT.free();

		ctx.free();
		ctxx.free();
	}
	timeutils.stop("Input > Layer1 > Layer2 > Layer3 > Layer4 > Layer5 > Layer6 > Layer7 > Layer8 ");



// Input > Layer1 > Layer2 > Layer3 > Layer4 > Layer5 > Layer6 > Layer7 > Output	
// Input > Layer1 > Layer2 > Layer3 > Layer4 > Layer5 > Layer6 > Layer7 > Layer8 > Layer9 
	timeutils.start("Input > Layer1 > Layer2 > Layer3 > Layer4 > Layer5 > Layer6 > Layer7 > Layer8 > Layer9 ");
	for (long i = 0; i < hidden_units; ++i)
		CTs[i].copy(outputCTs[i]);

	wmatrix = new double*[hidden_units];
	//cout << endl << "wmatrix: " << endl;
	for (int i = 0; i < hidden_units; ++i) {
		wmatrix[i] = new double[hidden_units]();
		for (int j = 0; j < hidden_units; ++j) {
			wmatrix[i][j] = NNdate[40][i * hidden_units + j];
			//cout << wmatrix[i][j] << "\t";
		}
		//cout << endl << endl;
	}
	bvector = new double[hidden_units]();
	//cout << endl << "bvector: " << endl;
	for (long i = 0; i < hidden_units; ++i) {
		bvector[i] = NNdate[41][i];
		//cout << bvector[i] << "\t";
	}
	//outputCTs = new Ciphertext[hidden_units];
	for (long outputidx = 0; outputidx < hidden_units; ++outputidx) {
		auto mvec = EvaluatorUtils::randomRealArray(slots);
		for (long i = 0; i < slots; ++i) {
			mvec[i] = bvector[outputidx];
		}
		auto outputCT = scheme.encrypt(mvec, slots, logp, logQ);
		delete[] mvec;

		Ciphertext *tempCTs = new Ciphertext[hidden_units];
		NTL_EXEC_RANGE(hidden_units, first, last)
			for (long inputidx = first; inputidx < last; ++inputidx) {
				auto tempCT = scheme.multByConst(CTs[inputidx], wmatrix[inputidx][outputidx], logp);
				tempCT.reScaleByAndEqual(logp);
				if (outputCT.logp > tempCT.logp)
				outputCT.reScaleByAndEqual(outputCT.logp - tempCT.logp);
				if (outputCT.logp < tempCT.logp)
				tempCT.reScaleByAndEqual(tempCT.logp - outputCT.logp);
				if (outputCT.logq > tempCT.logq)
				outputCT.modDownToAndEqual(tempCT.logq);
				if (outputCT.logq < tempCT.logq)
				tempCT.modDownToAndEqual(outputCT.logq);

				tempCTs[inputidx].copy(tempCT);
				tempCT.free();
			}
		NTL_EXEC_RANGE_END

		for (long inputidx = 0; inputidx < hidden_units; ++inputidx) {
				scheme.addAndEqual(outputCT, tempCTs[inputidx]);
				tempCTs[inputidx].free();
		}
		delete[] tempCTs;




		Ciphertext ctx;
		ctx.copy(outputCT);
		Ciphertext ctxx;
		ctxx = scheme.mult(ctx, ctx);
		ctxx.reScaleByAndEqual(logp);

		ctx = scheme.multByConst(ctx, NNdate[43][0], logp);
		ctx.reScaleByAndEqual(logp);

		ctxx = scheme.multByConst(ctxx, NNdate[44][0], logp);
		ctxx.reScaleByAndEqual(logp);


		ctx.modDownToAndEqual(ctxx.logq);

		scheme.addAndEqual(ctxx, ctx);

		scheme.addConstAndEqual(ctxx, NNdate[42][0]);

		outputCT.copy(ctxx);
		outputCTs[outputidx].copy(outputCT);
		outputCT.free();

		ctx.free();
		ctxx.free();
	}
	timeutils.stop("Input > Layer1 > Layer2 > Layer3 > Layer4 > Layer5 > Layer6 > Layer7 > Layer8 > Layer9 ");


// Input > Layer1 > Layer2 > Layer3 > Layer4 > Layer5 > Layer6 > Layer7 > Output	
// Input > Layer1 > Layer2 > Layer3 > Layer4 > Layer5 > Layer6 > Layer7 > Layer8 > Layer9 > Layer10 
	timeutils.start("Input > Layer1 > Layer2 > Layer3 > Layer4 > Layer5 > Layer6 > Layer7 > Layer8 > Layer9 > Layer10 ");
	for (long i = 0; i < hidden_units; ++i)
		CTs[i].copy(outputCTs[i]);

	wmatrix = new double*[hidden_units];
	//cout << endl << "wmatrix: " << endl;
	for (int i = 0; i < hidden_units; ++i) {
		wmatrix[i] = new double[hidden_units]();
		for (int j = 0; j < hidden_units; ++j) {
			wmatrix[i][j] = NNdate[45][i * hidden_units + j];
			//cout << wmatrix[i][j] << "\t";
		}
		//cout << endl << endl;
	}
	bvector = new double[hidden_units]();
	//cout << endl << "bvector: " << endl;
	for (long i = 0; i < hidden_units; ++i) {
		bvector[i] = NNdate[46][i];
		//cout << bvector[i] << "\t";
	}
	//outputCTs = new Ciphertext[hidden_units];
	for (long outputidx = 0; outputidx < hidden_units; ++outputidx) {
		auto mvec = EvaluatorUtils::randomRealArray(slots);
		for (long i = 0; i < slots; ++i) {
			mvec[i] = bvector[outputidx];
		}
		auto outputCT = scheme.encrypt(mvec, slots, logp, logQ);
		delete[] mvec;

		Ciphertext *tempCTs = new Ciphertext[hidden_units];
		NTL_EXEC_RANGE(hidden_units, first, last)
			for (long inputidx = first; inputidx < last; ++inputidx) {
				auto tempCT = scheme.multByConst(CTs[inputidx], wmatrix[inputidx][outputidx], logp);
				tempCT.reScaleByAndEqual(logp);
				if (outputCT.logp > tempCT.logp)
				outputCT.reScaleByAndEqual(outputCT.logp - tempCT.logp);
				if (outputCT.logp < tempCT.logp)
				tempCT.reScaleByAndEqual(tempCT.logp - outputCT.logp);
				if (outputCT.logq > tempCT.logq)
				outputCT.modDownToAndEqual(tempCT.logq);
				if (outputCT.logq < tempCT.logq)
				tempCT.modDownToAndEqual(outputCT.logq);

				tempCTs[inputidx].copy(tempCT);
				tempCT.free();
			}
		NTL_EXEC_RANGE_END

		for (long inputidx = 0; inputidx < hidden_units; ++inputidx) {
				scheme.addAndEqual(outputCT, tempCTs[inputidx]);
				tempCTs[inputidx].free();
		}
		delete[] tempCTs;




		Ciphertext ctx;
		ctx.copy(outputCT);
		Ciphertext ctxx;
		ctxx = scheme.mult(ctx, ctx);
		ctxx.reScaleByAndEqual(logp);

		ctx = scheme.multByConst(ctx, NNdate[48][0], logp);
		ctx.reScaleByAndEqual(logp);

		ctxx = scheme.multByConst(ctxx, NNdate[49][0], logp);
		ctxx.reScaleByAndEqual(logp);


		ctx.modDownToAndEqual(ctxx.logq);

		scheme.addAndEqual(ctxx, ctx);

		scheme.addConstAndEqual(ctxx, NNdate[47][0]);

		outputCT.copy(ctxx);
		outputCTs[outputidx].copy(outputCT);
		outputCT.free();

		ctx.free();
		ctxx.free();
	}
	timeutils.stop("Input > Layer1 > Layer2 > Layer3 > Layer4 > Layer5 > Layer6 > Layer7 > Layer8 > Layer9 > Layer10 ");

// Input > Layer1 > Layer2 > Layer3 > Layer4 > Layer5 > Layer6 > Layer7 > Output	
// Input > Layer1 > Layer2 > Layer3 > Layer4 > Layer5 > Layer6 > Layer7 > Layer8 > Layer9 > Layer10 > Layer11 
	timeutils.start("Input > Layer1 > Layer2 > Layer3 > Layer4 > Layer5 > Layer6 > Layer7 > Layer8 > Layer9 > Layer10 > Layer11");
	for (long i = 0; i < hidden_units; ++i)
		CTs[i].copy(outputCTs[i]);

	wmatrix = new double*[hidden_units];
	//cout << endl << "wmatrix: " << endl;
	for (int i = 0; i < hidden_units; ++i) {
		wmatrix[i] = new double[hidden_units]();
		for (int j = 0; j < hidden_units; ++j) {
			wmatrix[i][j] = NNdate[50][i * hidden_units + j];
			//cout << wmatrix[i][j] << "\t";
		}
		//cout << endl << endl;
	}
	bvector = new double[hidden_units]();
	//cout << endl << "bvector: " << endl;
	for (long i = 0; i < hidden_units; ++i) {
		bvector[i] = NNdate[51][i];
		//cout << bvector[i] << "\t";
	}
	//outputCTs = new Ciphertext[hidden_units];
	for (long outputidx = 0; outputidx < hidden_units; ++outputidx) {
		auto mvec = EvaluatorUtils::randomRealArray(slots);
		for (long i = 0; i < slots; ++i) {
			mvec[i] = bvector[outputidx];
		}
		auto outputCT = scheme.encrypt(mvec, slots, logp, logQ);
		delete[] mvec;

		Ciphertext *tempCTs = new Ciphertext[hidden_units];
		NTL_EXEC_RANGE(hidden_units, first, last)
			for (long inputidx = first; inputidx < last; ++inputidx) {
				auto tempCT = scheme.multByConst(CTs[inputidx], wmatrix[inputidx][outputidx], logp);
				tempCT.reScaleByAndEqual(logp);
				if (outputCT.logp > tempCT.logp)
				outputCT.reScaleByAndEqual(outputCT.logp - tempCT.logp);
				if (outputCT.logp < tempCT.logp)
				tempCT.reScaleByAndEqual(tempCT.logp - outputCT.logp);
				if (outputCT.logq > tempCT.logq)
				outputCT.modDownToAndEqual(tempCT.logq);
				if (outputCT.logq < tempCT.logq)
				tempCT.modDownToAndEqual(outputCT.logq);

				tempCTs[inputidx].copy(tempCT);
				tempCT.free();
			}
		NTL_EXEC_RANGE_END

		for (long inputidx = 0; inputidx < hidden_units; ++inputidx) {
				scheme.addAndEqual(outputCT, tempCTs[inputidx]);
				tempCTs[inputidx].free();
		}
		delete[] tempCTs;


			

		Ciphertext ctx;
		ctx.copy(outputCT);
		Ciphertext ctxx;
		ctxx = scheme.mult(ctx, ctx);
		ctxx.reScaleByAndEqual(logp);

		ctx = scheme.multByConst(ctx, NNdate[53][0], logp);
		ctx.reScaleByAndEqual(logp);

		ctxx = scheme.multByConst(ctxx, NNdate[54][0], logp);
		ctxx.reScaleByAndEqual(logp);


		ctx.modDownToAndEqual(ctxx.logq);

		scheme.addAndEqual(ctxx, ctx);

		scheme.addConstAndEqual(ctxx, NNdate[52][0]);

		outputCT.copy(ctxx);
		outputCTs[outputidx].copy(outputCT);
		outputCT.free();

		ctx.free();
		ctxx.free();
	}
	timeutils.stop("Input > Layer1 > Layer2 > Layer3 > Layer4 > Layer5 > Layer6 > Layer7 > Layer8 > Layer9 > Layer10 > Layer11");


// Input > Layer1 > Layer2 > Layer3 > Layer4 > Layer5 > Layer6 > Layer7 > Output	
// Input > Layer1 > Layer2 > Layer3 > Layer4 > Layer5 > Layer6 > Layer7 > Layer8 > Layer9 > Layer10 > Layer11 > Output 
	timeutils.start("Input > Layer1 > Layer2 > Layer3 > Layer4 > Layer5 > Layer6 > Layer7 > Layer8 > Layer9 > Layer10 > Layer11 > Output ");
	auto mres = EvaluatorUtils::randomRealArray(slots);
	for (long i = 0; i < slots; ++i) {
		mres[i] = 0;
	}
	auto resultCT = scheme.encrypt(mres, slots, outputCTs[0].logp,
			outputCTs[0].logq);

	for (long i = 0; i < hidden_units; ++i) {

		outputCTs[i] = scheme.multByConst(outputCTs[i], NNdate[55][i], logp);

		outputCTs[i].reScaleByAndEqual(logp);

		if (resultCT.logp > outputCTs[i].logp)
			resultCT.reScaleByAndEqual(resultCT.logp - outputCTs[i].logp);
		if (resultCT.logp < outputCTs[i].logp)
			outputCTs[i].reScaleByAndEqual(outputCTs[i].logp - resultCT.logp);
		if (resultCT.logq > outputCTs[i].logq)
			resultCT.modDownToAndEqual(outputCTs[i].logq);
		if (resultCT.logq < outputCTs[i].logq)
			outputCTs[i].modDownToAndEqual(resultCT.logq);
		scheme.addAndEqual(resultCT, outputCTs[i]);

	}
	scheme.addConstAndEqual(resultCT, NNdate[56][0]);
	timeutils.stop("Input > Layer1 > Layer2 > Layer3 > Layer4 > Layer5 > Layer6 > Layer7 > Layer8 > Layer9 > Layer10 > Layer11 > Output ");
	totaltime.stop("The Total Time Consumed");
	
// END: Input > Layer1 > Layer2 > Layer3 > Layer4 > Layer5 > Layer6 > Layer7 > Layer8 > Layer9 > Layer10 > Layer11 > Output 

	CTs[0].copy(resultCT);

	cout << "NNdate[0][0]" << NNdate[0][0] << endl;

	timeutils.start("Decrypt batch");
	auto dvec1 = scheme.decrypt(secretKey, CTs[0]);
	timeutils.stop("Decrypt batch");

	cout << "+ NNdate[1][0]" << NNdate[1][0] << endl;
	cout << "+ NNdate[3][0]" << NNdate[4][0] << endl;

	cout << "+ NNdate[2][0]" << NNdate[2][0] << endl;
	cout << endl << endl << endl << "SDFS:" << endl;
	for (long i = 0; i < slots; ++i)
		cout << dvec1[i] << ",\t";
	cout << endl << endl << endl;

	cout << "Model provider : begin : CurrentRSS (MB): " << ( MyTools::getCurrentRSS() /1024.0/1024.0 ) << endl;
	cout << "Model provider : begin : PeakRSS    (MB): " << ( MyTools::getPeakRSS() /1024.0/1024.0 )    << endl;
//////////////////////////////////////////////////////////////////////////////////////////
	   std::ofstream file("NNover70Plot.csv");
    if (!file.is_open()) {
        std::cerr << "Error: Failed to open file for writing." << std::endl;
        return;
    }

    // 写入列标题
    file << "X,SigmoidX,Y" << std::endl;

    // 写入数据
    for (long i = 0; ; ++i) {
        if (mvec1[i] > 70)
            break;

        double x = -70 + 0.01 * i;
        double sigmoidx =  1 / (1 + std::exp(-x)) - 0.5;
        double y = dvec1[i];

        file << x << "," << sigmoidx  << "," << y << std::endl;

    }

    file.close();
//////////////////////////////////////////////////////////////////////////////////////////

	for (long i = 0; i < hidden_units; ++i) {
		CTs[i].free();
		outputCTs[i].free();
	}

}


==> MyTools.txt <==
#include "MyTools.h"

#include <NTL/ZZ.h>
#include <math.h>
#include <fstream>
#include <iostream>
#include <iomanip>     //setw
#include <string.h>
#include <string>
#include <vector>
#include <algorithm>    // std::shuffle + std::copy
#include <array>        // std::array
#include <random>       // std::default_random_engine
#include <chrono>       // std::chrono::system_clock

using namespace NTL;

long MyTools::suggestLogN(long lambda, long logQ) {
	long NBnd = ceil(logQ * (lambda + 110) / 3.6);
	double logNBnd = log2((double)NBnd);
	return (long)ceil(logNBnd);
}

bool MyTools::is_number(string& s)
{
	return( strspn( s.c_str(), "-.0123456789" ) == s.size() );
}

/**
 * Load data from train file, extract data to X and Y, transform Y{-0,+1} to Y{-1,+1};
 * @param  : factorDim : dimension of the raw data [X:y]
 * @param  : sampleDim : the number of rows in the data, except for the first row which is a interpretation.
 * @param  : isfirst : is Y at the beginning of each row ?
 * @return :
 * @author : no one
 */
double** MyTools::zDataFromFile(string& path, long& factorDim, long& sampleDim, bool isfirst) {
	vector<vector<double>> zline;
	factorDim = 1; 	// dimension of x
	sampleDim = 0;	// number of samples
	ifstream openFile(path.data());
	if(openFile.is_open()) {
		string line, temp;
		
		while (getline(openFile, line)) {
			if(factorDim == 1)
				for (long i = 0; i < line.length(); ++i)	
					if (line[i] == ',')	factorDim++;

			size_t pos = line.find_first_of(',', 0);
			string first_word = line.substr(0, pos);
			if(!is_number(first_word))
				getline(openFile, line);

			size_t start, end;	
			vector<double> vecline;
			do {
				end = line.find_first_of(',', start);
				temp = line.substr(start, end);
				vecline.push_back(atof(temp.c_str()));
				start = end + 1;
			} while (start);
			zline.push_back(vecline);
			sampleDim++;
		}

	} else {
		cout << "Error: cannot read file" << endl;
	}

	double** zData = new double*[sampleDim];
	if(isfirst) {
		for(long j = 0; j < sampleDim; ++j){
			double* zj = new double[factorDim];
			zj[0] = 2 * zline[j][0] - 1;               // change class label Y{0,1} to Y{-1,+1}
			for(long i = 1; i < factorDim; ++i){       // change data entry Y=-1       X{0,-1}
				zj[i] = zj[0] * zline[j][i];           // change data entry Y= 1       X{0, 1}
			}
			zData[j] = zj;
		}
	} else {
		for(long j = 0; j < sampleDim; ++j){
			double* zj = new double[factorDim];
			zj[0] = 2 * zline[j][factorDim - 1] - 1;
			for(long i = 1; i < factorDim; ++i){
				zj[i] = zj[0] * zline[j][i-1];
			}
			zData[j] = zj;
		}
	}
	return zData;
}
/**
 * To Extract X and Y from data.
 *      Step 2. Extract X and Y from data
 *              get X and Y as follows:
 *              X = | 1 X11 X12 X13 ... X1d|
 *                  | 1 X21 X22 X23 ... X2d|
 *                  | .  .   .   .  ...  . |
 *                  | .  .   .   .  ...  . |
 *                  | 1 Xn1 Xn2 Xn3 ... Xnd|
 *              Y = [ Y1 Y2  Y3  Y4 ... Yn ]
 *              turn y{+0,+1} to y{-1,+1}
 * @param  : sampleDim : the number of rows in the data
 * @return : zData = (Y{-1,+1}, Y@X)
 * @author : no one
 */
double** MyTools::dataFromFile(string& path, long& factorDim, long& sampleDim, double** &X, double* &Y){
	vector<vector<double>> zline;
	factorDim = 1; 	// dimension of (Y,X)
	sampleDim = 0;	// number of samples
	ifstream openFile(path.data());
	if (openFile.is_open()) {
		string line, temp;
		
		while (getline(openFile, line)) {
			if(factorDim == 1)
				for (long i = 0; i < line.length(); ++i)	
					if (line[i] == ',')	factorDim++;

			size_t pos = line.find_first_of(',', 0);
			string first_word = line.substr(0, pos);
			if(!is_number(first_word))
				getline(openFile, line);

			size_t start, end;	
			vector<double> vecline;
			do {
				end = line.find_first_of(',', start);
				temp = line.substr(start, end);
				vecline.push_back(atof(temp.c_str()));
				start = end + 1;
			} while (start);
			zline.push_back(vecline);
			sampleDim++;
		}
	} else {
		cout << "Error: cannot read file" << endl;
	}

	double** zData = new double*[sampleDim];
	X = new double*[sampleDim];
	Y = new double[sampleDim];

	bool flagY01 = true;
	for(int i=0;i<sampleDim;++i){
		if(zline[i][0]==-1){
			flagY01 = false;
			break;
		}
	}

	for (long j = 0; j < sampleDim; ++j) {
		double* zj = new double[factorDim];
		double* xj = new double[factorDim];
		Y[j] = zline[j][0];
		if(flagY01){
			zj[0] = 2 * zline[j][0] - 1;    // change class label Y{0,1} to Y{-1,+1}
			Y[j] = 2 * Y[j] - 1;
		}
		xj[0] = 1.0;
		for (long i = 1; i < factorDim; ++i) { // change data entry Y=-1       X{0,-1}
			zj[i] = zj[0] * zline[j][i]; // change data entry Y= 1       X{0, 1}

			xj[i] = zline[j][i];
		}
		zData[j] = zj;
		X[j] = xj;
	}

	return zData;
}




double** MyTools::dataFromNNweightsFile(string& path, long& len, long* &dims){
	vector<vector<double>> zline;

	len = 0; 
	ifstream openfile(path.data());
	if (openfile.is_open()) {
		string line, temp;
		
		while (getline(openfile, line)) {
			len++;
		}
	}

	dims = new long[len];
	ifstream openFile(path.data());
	if (openFile.is_open()) {
		string line, temp;
		long idx = 0;
		while (getline(openFile, line)) {
		    long sublen = 1;
			for (long i = 0; i < line.length(); ++i)	
				if (line[i] == ',')	sublen++;
			dims[idx] = sublen;
			idx++;

			size_t start, end;	
			vector<double> vecline;
			do {
				end = line.find_first_of(',', start);
				temp = line.substr(start, end);
				vecline.push_back(atof(temp.c_str()));
				start = end + 1;
			} while (start);
			zline.push_back(vecline);
		}
	} else {
		cout << "Error: cannot read file" << endl;
	}

	double** zData = new double*[len];

	for (long j = 0; j < len; ++j) {
        double* zj = new double[ dims[j] ];
		for (long i = 0; i < dims[j]; ++i) { 
			zj[i] = zline[j][i]; 
		}
		zData[j] = zj;
	}

	return zData;
}



double** MyTools::zInvBFromFile(double **zDataTrain, long& factorDim, long& sampleDim, bool isfirst, double epsilon) {
	vector<vector<double>> zline;

	double** zData =  new double*[sampleDim];
	double** zInvB =  new double*[sampleDim];
	if(isfirst) {
		for(long j = 0; j < sampleDim; ++j){
			double* zj = new double[factorDim];
			double* Bj = new double[factorDim];
			for(long i = 0; i < factorDim; ++i){
				zj[i] = std::abs(zDataTrain[j][i]);
				Bj[i] = std::abs(zDataTrain[j][i]);
			}
			zData[j] = zj;
			zInvB[j] = Bj;
		}

		for(long j = 0; j < sampleDim; ++j){
			for(long i = 1; i < factorDim; ++i){
				zInvB[j][0] += zInvB[j][i];
			}
		}

		for(long j = 0; j < sampleDim; ++j){
			for(long i = 1; i < factorDim; ++i){
				zInvB[j][i] = zInvB[j][0];
			}
		}

		for(long j = 0; j < sampleDim; ++j){
			for(long i = 0; i < factorDim; ++i){
				zInvB[j][i] *= zData[j][i];
			}
		}

		for(long i = 0; i < factorDim; ++i){
			for(long j = 1; j < sampleDim; ++j){
				zInvB[0][i] += zInvB[j][i];
			}
		}

		for(long i = 0; i < factorDim; ++i){
			for(long j = 1; j < sampleDim; ++j){
				zInvB[j][i] = zInvB[0][i];
			}
		}

		for(long i = 0; i < factorDim; ++i){
			for(long j = 0; j < sampleDim; ++j){
				zInvB[j][i] = 1.0 / (epsilon + .25 * zInvB[j][i]);
			}
		}

		return zInvB;

	} else {
		cout << "THIS SHOULD NOT HAPPEN !" << endl;
		for(long j = 0; j < sampleDim; ++j){
			double* zj = new double[factorDim];
			zj[0] = 2 * zline[j][factorDim - 1] - 1;
			for(long i = 1; i < factorDim; ++i){
				zj[i] = zj[0] * zline[j][i-1];
			}
			zData[j] = zj;
		}
		return zData;
	}
	
}

void MyTools::printData(double** zData, long factorDim, long sampleDim) {
	for (long i = (sampleDim>5?sampleDim-4:0); i < (sampleDim); ++i) {
		cout << "The " << std::setw(3) << i << "-th Row:";
		for (long j = 0; j < factorDim; ++j) {
			cout << std::showpos << std::fixed << std::setw(20)  << zData[i][j] ;
		}
		cout << endl << endl;
	}
}

/**
 * Shuffle the order of each row in zData.
 * @param  : zData 
 * @param  : factorDim : dimension of the raw data [X:y]
 * @param  : sampleDim : the number of rows in the data, except for the first row which is a interpretation.
 * @param  : isfirst :
 * @return :
 * @author : no one
 */
void MyTools::shuffleZData(double** zData, long factorDim, long sampleDim) {
	srand(time(NULL));
	double* tmp = new double[factorDim];
	for (long i = 0; i < sampleDim; ++i) {
		long idx = i + rand() / (RAND_MAX / (sampleDim - i) + 1);
		copy(zData[i], zData[i] + factorDim, tmp);
		copy(zData[idx], zData[idx] + factorDim, zData[i]);
		copy(tmp, tmp + factorDim, zData[idx]);
	}
}
/**
 * Shuffle the order of each row in X and each element in Y in the same time.
 *
 * @param  : factorDim : dimension of the raw data X
 * @param  : sampleDim : the number of rows in the data.
 * @param  : isfirst :
 * @return :
 *
 * @author : no one
 */
void MyTools::shuffleDataSync(double** X, long factorDim, long sampleDim, double* Y){
	srand(time(NULL));
	double* tmp = new double[factorDim];
	double temp;
	for (long i = 0; i < sampleDim; ++i) {
		long idx = i + rand() / (RAND_MAX / (sampleDim - i) + 1);
		copy(X[i], X[i] + factorDim, tmp);      temp = Y[i];
		copy(X[idx], X[idx] + factorDim, X[i]); Y[i] = Y[idx];
		copy(tmp, tmp + factorDim, X[idx]);     Y[idx] = temp;
	}
}

/**
 * Shift the range of each element in the same column to the range [-1,+1];
 * In fact, it nomalize the data to the range [0, 1] since it combine y*X to X before.
 *
 * @param  : zData 
 * @param  : factorDim : dimension of the raw data [X:y]
 * @param  : sampleDim : the number of rows in the data.
 * @return :
 * @author : no one
X = [[1]+row[1:] for row in data[:]]
for colidx in range(len(X[0])):
	colmax = X[0][colidx]
	colmin = X[0][colidx]
	for (rowidx, row) in enumerate(X):
		if row[colidx] >= colmax :
			colmax = row[colidx]
		if row[colidx] <= colmin :
			colmin = row[colidx]
	for (rowidx, row) in enumerate(X):
		if (colmax - colmin) < epsilon:
			row[colidx] = 0.5
		else:
			row[colidx] = float(row[colidx] - colmin) / (colmax - colmin)
 */
void MyTools::normalizeZData(double** zData, long factorDim, long sampleDim) {

	for (long i = 0; i < factorDim; ++i) {
		double colmin = zData[0][i]; 
		double colmax = zData[0][i]; 

		for (long j = 0; j < sampleDim; ++j) {
			colmax = max(colmax, zData[j][i]);
			colmin = min(colmin, zData[j][i]);
		}

		for (long j = 0; j < sampleDim; ++j) {
			if (colmax - colmin < 1e-10) {
				if (colmin <= 0 )  
					zData[j][i] = 0.0;
				if(1 <= colmax)
					zData[j][i] = 1.0;
			}else 
				zData[j][i] = float(zData[j][i] - colmin) / (colmax - colmin) ;			

			
		}
	}
}



double MyTools::trueIP(double* a, double* b, long size) {
    	double res = 0.0;
    	for(long i = 0; i < size; ++i) {
    		res += a[i] * b[i];
    	}
    	return res;
    }
double MyTools::calculateAUC(double** zData, double* wData, long factorDim, long sampleDim, double& correctness, double& auc) {
//	cout << "w:";
	for (long i = 0; i < factorDim; ++i) {
//		cout << wData[i] << ",";
	}
//	cout << endl;

	long TN = 0, FP = 0;

    vector<double> thetaTN;
    vector<double> thetaFP;

    for(int i = 0; i < sampleDim; ++i){
        if(zData[i][0] > 0){
            if(MyTools::trueIP(zData[i], wData, factorDim) < 0) TN++;
            thetaTN.push_back(zData[i][0] * MyTools::trueIP(zData[i] + 1, wData + 1, factorDim - 1));
        } else{
            if(MyTools::trueIP(zData[i], wData, factorDim) < 0) FP++;
            thetaFP.push_back(zData[i][0] * MyTools::trueIP(zData[i] + 1, wData + 1, factorDim - 1));
        }
    }

    correctness = 100.0 - (100.0 * (FP + TN) / sampleDim);

    if(thetaFP.size() == 0 || thetaTN.size() == 0) {
        cout << "n_test_yi = 0 : cannot compute AUC" << endl;
        auc = 0.0;
    } else{
        auc = 0.0;
        for(long i = 0; i < thetaTN.size(); ++i){
            for(long j = 0; j < thetaFP.size(); ++j){
                if(thetaFP[j] <= thetaTN[i]) auc++;
            }
        }
        auc /= thetaTN.size() * thetaFP.size();
        cout << "AUC: " << auc << endl;
    }

    return auc;
}

double MyTools::calculateACC(double** zData, double* wData, long factorDim, long sampleDim, double& correctness, double& auc) {
//	cout << "w:";
	for (long i = 0; i < factorDim; ++i) {
//		cout << wData[i] << ",";
	}
//	cout << endl;

	long TN = 0, FP = 0;

    vector<double> thetaTN;
    vector<double> thetaFP;

    for(int i = 0; i < sampleDim; ++i){
        if(zData[i][0] > 0){
            if(MyTools::trueIP(zData[i], wData, factorDim) < 0) TN++;
            thetaTN.push_back(zData[i][0] * MyTools::trueIP(zData[i] + 1, wData + 1, factorDim - 1));
        } else{
            if(MyTools::trueIP(zData[i], wData, factorDim) < 0) FP++;
            thetaFP.push_back(zData[i][0] * MyTools::trueIP(zData[i] + 1, wData + 1, factorDim - 1));
        }
    }

    correctness = 100.0 - (100.0 * (FP + TN) / sampleDim);

    if(thetaFP.size() == 0 || thetaTN.size() == 0) {
        cout << "n_test_yi = 0 : cannot compute AUC" << endl;
        auc = 0.0;
    } else{
        auc = 0.0;
        for(long i = 0; i < thetaTN.size(); ++i){
            for(long j = 0; j < thetaFP.size(); ++j){
                if(thetaFP[j] <= thetaTN[i]) auc++;
            }
        }
        auc /= thetaTN.size() * thetaFP.size();
        //cout << "AUC: " << auc << endl;
    }

    return correctness;
}

double MyTools::calculateMLE(double** zData, double* wData, long factorDim, long sampleDim, double& correctness, double& auc) {

	double* XW = new double[sampleDim]();
	for(int i=0;i<sampleDim;++i)
	{
		double res = 0;
		for(int j=0;j<factorDim;++j)
			res += zData[i][j]*wData[j];
		XW[i] = res;
	}
	double mle = 0.0;
	for(int i=0;i<sampleDim;++i)
	{
		double logsigm = -log(1+exp(-XW[i]));
		mle += logsigm;
	}

    return mle;
}



/**
 * Returns the peak (maximum so far) resident set size (physical
 * memory use) measured in bytes, or zero if the value cannot be
 * determined on this OS.
 */
size_t MyTools::getPeakRSS( )
{
#if defined(_WIN32)
    /* Windows -------------------------------------------------- */
    PROCESS_MEMORY_COUNTERS info;
    GetProcessMemoryInfo( GetCurrentProcess( ), &info, sizeof(info) );
    return (size_t)info.PeakWorkingSetSize;

#elif (defined(_AIX) || defined(__TOS__AIX__)) || (defined(__sun__) || defined(__sun) || defined(sun) && (defined(__SVR4) || defined(__svr4__)))
    /* AIX and Solaris ------------------------------------------ */
    struct psinfo psinfo;
    int fd = -1;
    if ( (fd = open( "/proc/self/psinfo", O_RDONLY )) == -1 )
        return (size_t)0L;      /* Can't open? */
    if ( read( fd, &psinfo, sizeof(psinfo) ) != sizeof(psinfo) )
    {
        close( fd );
        return (size_t)0L;      /* Can't read? */
    }
    close( fd );
    return (size_t)(psinfo.pr_rssize * 1024L);

#elif defined(__unix__) || defined(__unix) || defined(unix) || (defined(__APPLE__) && defined(__MACH__))
    /* BSD, Linux, and OSX -------------------------------------- */
    struct rusage rusage;
    getrusage( RUSAGE_SELF, &rusage );
#if defined(__APPLE__) && defined(__MACH__)
    return (size_t)rusage.ru_maxrss;
#else
    return (size_t)(rusage.ru_maxrss * 1024L);
#endif

#else
    /* Unknown OS ----------------------------------------------- */
    return (size_t)0L;          /* Unsupported. */
#endif
}


/**
 * Returns the current resident set size (physical memory use) measured
 * in bytes, or zero if the value cannot be determined on this OS.
 */
size_t MyTools::getCurrentRSS( )
{
#if defined(_WIN32)
    /* Windows -------------------------------------------------- */
    PROCESS_MEMORY_COUNTERS info;
    GetProcessMemoryInfo( GetCurrentProcess( ), &info, sizeof(info) );
    return (size_t)info.WorkingSetSize;

#elif defined(__APPLE__) && defined(__MACH__)
    /* OSX ------------------------------------------------------ */
    struct mach_task_basic_info info;
    mach_msg_type_number_t infoCount = MACH_TASK_BASIC_INFO_COUNT;
    if ( task_info( mach_task_self( ), MACH_TASK_BASIC_INFO,
        (task_info_t)&info, &infoCount ) != KERN_SUCCESS )
        return (size_t)0L;      /* Can't access? */
    return (size_t)info.resident_size;

#elif defined(__linux__) || defined(__linux) || defined(linux) || defined(__gnu_linux__)
    /* Linux ---------------------------------------------------- */
    long rss = 0L;
    FILE* fp = NULL;
    if ( (fp = fopen( "/proc/self/statm", "r" )) == NULL )
        return (size_t)0L;      /* Can't open? */
    if ( fscanf( fp, "%*s%ld", &rss ) != 1 )
    {
        fclose( fp );
        return (size_t)0L;      /* Can't read? */
    }
    fclose( fp );
    return (size_t)rss * (size_t)sysconf( _SC_PAGESIZE);

#else
    /* AIX, BSD, Solaris, and Unknown OS ------------------------ */
    return (size_t)0L;          /* Unsupported. */
#endif
}





/*
exp(ix) = cosx + isinx
exp(-ix) = cosx - isinx

exp(ix) - exp(-ix) = 2isinx

i[exp(ix) - exp(-ix)] = -2sinx

-0.5i[exp(ix) - exp(-ix)] = sinx


exp(ix) + exp(-ix) = 2cosx
.5[exp(ix) + exp(-ix)] = cosx
*/
Ciphertext MyTools::Sine(Scheme& scheme, Ciphertext& cipher1, double alpha, long t, long logp) {


	auto ct = scheme.multByConst(cipher1, alpha*1. / pow(2, t), logp);
	//ct.reScaleByAndEqual(logp);
	scheme.imultAndEqual(ct);
	auto nect = ct.negate();


	auto ct1 = ct;
	auto ct2 = scheme.mult(ct1, ct1);
	//ct2.reScaleByAndEqual(logp);
	auto ct3 = scheme.mult(ct1, ct2);
	//ct3.reScaleByAndEqual(logp);
	ct3 = scheme.multByConst(ct3, 1./6, logp);
	//ct3.reScaleByAndEqual(logp);
	ct2 = scheme.multByConst(ct2, 0.5, ct3.logp-ct2.logp);
	//ct2.reScaleByAndEqual(logp);
	ct1 = scheme.multByConst(ct1, 1.0, ct3.logp-ct1.logp);
	
	//ct3.modDownToAndEqual(ct1.logq);
cout << ct1.logp << "\t\t:\t\t" << ct2.logp << "\t\t:\t\t" << ct3.logp << endl;
cout << ct1.logq << "\t\t:\t\t" << ct2.logq << "\t\t:\t\t" << ct3.logq << endl;

	scheme.addAndEqual(ct1, ct2);
	scheme.addAndEqual(ct1, ct3);
	auto ctexp1 = scheme.addConst(ct1, 1);
	long logpp = ctexp1.logp;
	for (long i = 0; i < t; ++i) {
		ctexp1 = scheme.mult(ctexp1, ctexp1);
		for (long k = 0; k < ctexp1.logp; ++k)
			ctexp1.reScaleByAndEqual(1);
	}

	auto ct11 = nect;
	auto ct22 = scheme.mult(ct11, ct11);
	//ct2.reScaleByAndEqual(logp);
	auto ct33 = scheme.mult(ct11, ct22);
	//ct3.reScaleByAndEqual(logp);
	ct33 = scheme.multByConst(ct33, 1./6, logp);
	//ct3.reScaleByAndEqual(logp);
	ct22 = scheme.multByConst(ct22, 0.5, ct33.logp-ct22.logp);
	//ct2.reScaleByAndEqual(logp);
	ct11 = scheme.multByConst(ct11, 1.0, ct33.logp-ct11.logp);
	
	//ct3.modDownToAndEqual(ct1.logq);
cout << ct11.logp << "\t\t:\t\t" << ct22.logp << "\t\t:\t\t" << ct33.logp << endl;
cout << ct11.logq << "\t\t:\t\t" << ct22.logq << "\t\t:\t\t" << ct33.logq << endl;

	scheme.addAndEqual(ct11, ct22);
	scheme.addAndEqual(ct11, ct33);
	auto ctexp11 = scheme.addConst(ct11, 1);
	logpp = ctexp11.logp;
	for (long i = 0; i < t; ++i) {
		ctexp11 = scheme.mult(ctexp11, ctexp11);
		for (long k = 0; k < ctexp11.logp; ++k)
			ctexp11.reScaleByAndEqual(1);
	}

	auto ctres = scheme.sub(ctexp1, ctexp11);
	ctres = scheme.multByConst(ctres, -0.5, logp);
	ctres.reScaleByAndEqual(logp);

	scheme.imultAndEqual(ctres);


return ctres;
}



==> neurips_2024.tex.txt <==
\documentclass{article}


% if you need to pass options to natbib, use, e.g.:
%     \PassOptionsToPackage{numbers, compress}{natbib}
% before loading neurips_2023

% ready for submission
% \usepackage{neurips_2023}


% to compile a preprint version, e.g., for submission to arXiv, add add the
% [preprint] option:
% \usepackage[preprint]{neurips_2023}


% to compile a camera-ready version, add the [final] option, e.g.:
\usepackage[final]{neurips_2024}


% to avoid loading the natbib package, add option nonatbib:
%    \usepackage[nonatbib]{neurips_2023}


\usepackage[utf8]{inputenc} % allow utf-8 input
\usepackage[T1]{fontenc}    % use 8-bit T1 fonts
\usepackage{hyperref}       % hyperlinks
\usepackage{url}            % simple URL typesetting
\usepackage{booktabs}       % professional-quality tables
\usepackage{amsfonts}       % blackboard math symbols
\usepackage{nicefrac}       % compact symbols for 1/2, etc.
\usepackage{microtype}      % microtypography
\usepackage{xcolor}         % colors

\usepackage{graphicx}
\usepackage{float} 
\usepackage{subfigure}
\usepackage{amsmath}
\usepackage{amssymb}
\usepackage{bm}
\usepackage{algorithm}
\usepackage{algpseudocode}
\renewcommand{\algorithmicrequire}{\textbf{Input:}}  % Use Input in the format of Algorithm
\renewcommand{\algorithmicensure}{\textbf{Output:}} % Use Output in the format of Algorithm
\usepackage{multirow}

\usepackage{appendix}
\usepackage{colortbl}

\usepackage{natbib}
\setcitestyle{numbers,square}

% \usepackage[numbers]{natbib}
% \usepackage{natbib}
% \setcitestyle{number}
% \setcitestyle{square, comma, numbers,sort&compress, super}


\usepackage{amsthm}  %\theoremstyle
\newtheorem{theorem}{Theorem}%[section]
\newtheorem{proposition}[theorem]{Proposition}
\newtheorem{lemma}[theorem]{Lemma}
\newtheorem{corollary}[theorem]{Corollary}
\newtheorem{assumption}{Assumption}
%\theoremstyle{definition}
\newtheorem{definition}{Definition}[section]
\newtheorem{example}{Example}[section]
\theoremstyle{remark}
\newtheorem{remark}{Remark}[section]

\newcommand{\mysplit}[1]{%
  %\begin{tabular}[t]{@{}c@{}}     %% remove [t] if you need vertical centered things.   
  %\begin{tabular}{@{}l@{}}
  \begin{tabular}{@{}c@{}}   
    #1
  \end{tabular}
  }
  


\title{Privacy-Preserving Logistic Regression Training \\ with \\ A Faster Gradient Variant}


% The \author macro works with any number of authors. There are two commands
% used to separate the names and addresses of multiple authors: \And and \AND.
%
% Using \And between authors leaves it to LaTeX to determine where to break the
% lines. Using \AND forces a line break at that point. So, if LaTeX puts 3 of 4
% authors names on the first line, and the last on the second line, try using
% \AND instead of \And before the third author name.


% \author{%
%   David S.~Hippocampus\thanks{Use footnote for providing further information
%     about author (webpage, alternative address)---\emph{not} for acknowledging
%     funding agencies.} \\
%   Department of Computer Science\\
%   Cranberry-Lemon University\\
%   Pittsburgh, PA 15213 \\
%   \texttt{hippo@cs.cranberry-lemon.edu} \\
%   % examples of more authors
%   % \And
%   % Coauthor \\
%   % Affiliation \\
%   % Address \\
%   % \texttt{email} \\
%   % \AND
%   % Coauthor \\
%   % Affiliation \\
%   % Address \\
%   % \texttt{email} \\
%   % \And
%   % Coauthor \\
%   % Affiliation \\
%   % Address \\
%   % \texttt{email} \\
%   % \And
%   % Coauthor \\
%   % Affiliation \\
%   % Address \\
%   % \texttt{email} \\
% }


\author{%
\href{https://orcid.org/0000-0003-0378-0607}{\includegraphics[scale=0.06]{orcid.pdf}\hspace{1mm}John Chiang }
  \thanks{Part of this work was performed at  Naikan University. } \\
  \texttt{john.chiang.smith@gmail.com} \\
  % examples of more authors
}



\begin{document}
\maketitle
\begin{abstract}
Training logistic regression over encrypted data has been a compelling approach in addressing security concerns for several years. In this paper, we introduce a more efficient gradient variant, called $\texttt{quadratic gradient}$, for privacy-preserving logistic regression training. We enhance Nesterov's Accelerated Gradient (NAG) and Adaptive Gradient Algorithm (Adagrad) by incorporating their quadratic gradients and evaluate these improved algorithms on various datasets. Experiments show that the enhanced algorithms have state-of-the-art performance in terms of convergence speed when compared to their raw first-order gradient methods. Also, we employ the enhanced NAG method to implement homomorphic logistic regression training, achieving comparable results in only 4 iterations.
There is a promising possibility that $\texttt{quadratic gradient}$ could combine first-order gradient descent/ascent algorithms with the second-order Newton-Raphson method, making it applicable to a wide range of numerical optimization problems.
\end{abstract}


\section{Introduction}

\subsection{Background}
Given a person's healthcare data related to a certain disease, we can train a logistic regression (LR) model capable of telling whether or not this person is likely to develop this disease. However, such personal health information is highly  private to individuals. The privacy concern, therefore, becomes a major obstacle for individuals to share their biomedical data. 
The most secure solution is to encrypt the data into ciphertexts first by Homomorphic Encryption (HE) and then securely outsource the ciphertexts to the cloud, without allowing the cloud to access the data directly.
iDASH is an annual competition that aims to call for implementing interesting cryptographic schemes in a biological context. Since 2014, iDASH has included the theme of genomics and biomedical privacy. The third track of the 2017 iDASH competition and the second track of the 2018 iDASH competition were both to develop homomorphic-encryption-based solutions for building an LR model over encrypted data. 



\subsection{Related work}
Several studies on logistic regression models are based on homomorphic encryption.  
 Kim et~al.~\cite{kim2018secure} discussed the problem of performing LR training in an encrypted environment. They used the  full batch gradient descent in the training process and the least-squares method to get the approximation of the sigmoid function. 
In the iDASH 2017 competition, Bonte and Vercauteren~\cite{IDASH2018bonte}, Kim et~al.~\cite{IDASH2018Andrey}, Chen et~al.~\cite{IDASH2018chen}, and Crawford et~al.~\cite{IDASH2018gentry} all investigated the same problem that Kim et~al.~\cite{kim2018secure} studied. In the iDASH competition of 2018, Kim et~al.~\cite{IDASH2019kim} and Blatt et~al.~\cite{IDASH2019blatt} further worked on it for an efficient packing and semi-parallel algorithm.  There are other related works~\cite{kim2019secure, bergamaschi2019homomorphic} focusing on various aspects but the papers most relevant to this work  are~\cite{IDASH2018bonte} and~\cite{IDASH2018Andrey}. Bonte and Vercauteren~\cite{IDASH2018bonte} developed a practical algorithm called the simplified fixed Hessian (SFH) method.  Our study extends their work and adopts the ciphertext packing technique proposed by Kim et~al.~\cite{IDASH2018Andrey} for efficient homomorphic computation. 



\subsection{Contributions}
Our specific contributions in this paper are as follows:

\begin{enumerate}
    \item We propose a new gradient variant, $\texttt{quadratic gradient}$, which can combine the first-order gradient algorithms and the second-order  Newton-Raphson method (aka Newton's method) as one. 

    \item We develop two enhanced gradient algorithms by equipping the original ones with $\texttt{quadratic gradient}$. The resulting algorithms exhibit state-of-the-art performance in terms of convergence speed.  
   
    \item We implement privacy-preserving logistic regression training using the enhanced NAG method, to our best knowledge, which seems to be a good choice without compromising much on computation and storage.

\end{enumerate}

\section{Preliminaries}

We use the square brackets ``$[\  ]$''  to denote the index of a vector or matrix element in what follows. For example, for a vector $\boldsymbol v \in \mathbb{R}^{(n)}$ and a matrix $M \in \mathbb{R}^{m \times n}$, $\boldsymbol v [i]$ or $\boldsymbol v_{[i]}$ means the $i$-th element of vector $\boldsymbol v$ and $M[i][j]$ or $M_{[i][j]}$ the $j$-th element in the $i$-th row of $M$. 

\subsection{Fully Homomorphic Encryption}
Fully Homomorphic Encryption (FHE) is a type of cryptographic scheme that can be used to compute an arbitrary number of additions and multiplications directly on the encrypted data. It was not until  2009 that Gentry constructed the first FHE scheme via a bootstrapping operation~\cite{gentry2009fully}. FHE schemes themselves are computationally time-consuming; the choice of dataset encoding matters likewise to the efficiency. In addition to these two limits, how to manage the magnitude of plaintext~\cite{jaschke2016accelerating} also contributes to the slowdown. Cheon et~al.~\cite{cheon2017homomorphic} proposed a method to construct an HE scheme with a $\texttt{rescaling}$ procedure which could eliminate this technical bottleneck effectively. We adopt their open-source implementation $\texttt{HEAAN}$ while implementing our homomorphic LR algorithms. In addition, it is inevitable to pack a vector of multiple plaintexts into a single ciphertext for yielding a better amortized time of homomorphic computation.  
$\texttt{HEAAN}$ supports a parallel technique (aka $\texttt{SIMD}$) to pack multiple complex numbers in a single polynomial and provides rotation operation on plaintext slots. 
The underlying HE scheme in $\texttt{HEAAN}$ is well described in~\cite{IDASH2018Andrey, kim2018secure, han2018efficient}. % and the related foundation theory of abstract algebra can be found in \cite{artin2011algebra}. 


\subsection{Database Encoding Method} \label{basic he operations} 


Kim et~al.~\cite{IDASH2018Andrey} proposed an efficient and promising database-encoding method by using  $\texttt{SIMD}$ technique, which could  make full use of the computation and storage resources.
Suppose that a database has a training dataset consisting of $n$ samples with $(1 + d)$ covariates, they packed the training dataset  $Z$  into a single ciphertext in a row-by-row manner. 

When employing this encoding scheme, we can manipulate the data matrix $Z$ through HE operations on the ciphertext $Enc[Z]$, utilizing only three HE operations - rotation, addition, and multiplication. For instance, if we wish to isolate the first column of $Enc[Z]$ and exclude the other columns, we can create a constant matrix $F$ with ones in the first column and zeros elsewhere. Multiplying $Enc[Z]$ by $F$ will yield the desired ciphertext.

Han et~al.~\cite{han2018efficient} mentioned several basic but important operations used by Kim et al.~\cite{IDASH2018Andrey} in their implementation, such as a procedure named ``$\texttt{SumColVec}$'' to compute the summation of the columns of a matrix. With these fundamental operations, more intricate computations, like computing gradients in logistic regression models, become achievable.


\subsection{Logistic Regression Model}
Logistic regression is widely used in binary classification tasks to infer whether a binary-valued variable belongs to a certain class or not. LR can be generalized from linear regression~\cite{murphy2012machine} by mapping the whole real line $(\boldsymbol{\beta}^{\intercal} \mathbf x)$  to $(0, 1)$ via the sigmoid function $\sigma (z)=1/(1+\exp(-z))$, where the vector $\boldsymbol{\beta} \in  \mathbb{R}^{(1+d)}$ is the main parameter of LR and the vector $\mathbf x = (1,x_1,\ldots,x_d) \in \mathbb{R}^{(1+d)} $  the input covariate. Thus logistic regression can be formulated with the class label $y \in \{\pm 1\}$  as follows:

\begin{equation*}
  \begin{aligned}
\Pr(y=+1|\mathbf x, \boldsymbol{\beta}) &= \sigma ( \boldsymbol{\beta}^{\intercal} \mathbf x) &= \frac{1}{1+e^{- \boldsymbol{\beta}^{\intercal} \mathbf x}},\\
 \Pr(y=-1|\mathbf x, \boldsymbol{\beta}) &= 1 - \sigma ( \boldsymbol{\beta}^{\intercal} \mathbf x) &= \frac{1}{1+e^{+ \boldsymbol{\beta}^{\intercal} \mathbf x}}.
  \end{aligned}
\end{equation*}
 LR sets a threshold (usually $0.5$) and compares its output with it to decide the resulting class label.

The logistic regression problem can be transformed into an optimization problem that seeks a parameter $\boldsymbol{\beta}$ to maximize $L(\boldsymbol{\beta}) = \prod_{i=1}^{n} \Pr(y_i|\mathbf x_i, \boldsymbol{\beta})$ or its log-likelihood function $l(\boldsymbol{\beta})$ for convenience in   the  calculation: 

\begin{equation*}
  \begin{aligned}
l(\boldsymbol{\beta}) = \ln L(\boldsymbol{\beta})=   -\sum_{i=1}^{n} \ln (1+e^{- y_{i}\boldsymbol{\beta}^{\intercal} \mathbf x_i}),  
 \end{aligned}
\end{equation*}
where $n$ is the number of examples in the training dataset. LR does not have a closed form of maximizing $l(\boldsymbol{\beta})$ and two main methods are adopted to estimate the parameters of an LR model: (a) gradient descent method via the gradient; and (b) Newton's method by the Hessian matrix. The gradient and Hessian of the log-likelihood function $l(\boldsymbol{\beta})$ are given by, respectively:
\begin{equation*}
  \begin{aligned}
\nabla_{\boldsymbol{\beta}} l(\boldsymbol{\beta}) &= \sum_i (1 - \sigma(y_i \boldsymbol{\beta}^{\intercal} \mathbf x_i))y_i \mathbf x_i, \\
\nabla_{\boldsymbol{\beta}}^2 l(\boldsymbol{\beta}) &= \sum_i (y_i \mathbf x_i) (\sigma(y_i \boldsymbol{\beta}^{\intercal} \mathbf x_i) - 1)\sigma(y_i \boldsymbol{\beta}^{\intercal} \mathbf x_i)(y_i \mathbf x_i) \\
&= X^{\intercal}SX ,
 \end{aligned}  
\end{equation*}
where $S$ is a diagonal matrix with entries $S_{ii} = (\sigma(y_i \boldsymbol{\beta}^{\intercal} \mathbf x_i) - 1)\sigma(y_i \boldsymbol{\beta}^{\intercal} \mathbf x_i)$ and $X$ the dataset. 

The log-likelihood function $l(\boldsymbol{\beta})$ of LR has at most a unique global maximum~\cite{Allison2008LRConvergenceFail}, where its gradient is zero. Newton's method is a second-order technique to numerically find the roots of a real-valued  differentiable function, and thus can be used to solve the $\boldsymbol{\beta}$ in $\nabla_{\boldsymbol{\beta}}l(\boldsymbol{\beta}) = 0$ for LR.


\section{Technical Details}

It is quite time-consuming to compute the Hessian matrix and its inverse in Newton's method for each iteration. One way to limit this downside is to replace the varying Hessian  with a fixed matrix $\bar H$. This novel technique is called the fixed Hessian Newton's method. B\"ohning and Lindsay~\cite{bohning1988monotonicity} have shown that the convergence of Newton's method is guaranteed as long as  $\bar H \le \nabla_{\boldsymbol{\beta}}^2 l(\boldsymbol{\beta})$, where $\bar H $ is a symmetric negative-definite matrix independent of $\boldsymbol{\beta}$ and ``$\le$''  denotes the Loewner ordering in the sense that the difference $ \nabla_{\boldsymbol{\beta}}^2 l(\boldsymbol{\beta}) - \bar H $ is non-negative definite. With such a fixed Hessian matrix $\bar H$, the iteration for Newton's method can be simplified to: 
$$\boldsymbol{\beta}_{t+1} =  \boldsymbol{\beta}_{t} -  \bar H^{-1} \nabla_{\boldsymbol{\beta}} l(\boldsymbol{\beta}).$$
B\"ohning and Lindsay also suggest the fixed matrix $\bar H = - \frac{1}{4}X^{\intercal}X$ is a good lower bound for the Hessian of the log-likelihood function $l(\boldsymbol{\beta})$ in LR. 

\subsection{Simplified Fixed Hessian}
Bonte and Vercauteren~\cite{IDASH2018bonte} simplify this lower bound $\bar H$ further due to the need for inverting the fixed Hessian in the encrypted domain. They replace the matrix $\bar H$ with a diagonal matrix $B$ whose diagonal elements are simply the sums of each row in $\bar H$. They also suggest a specific order of  calculation to optimize the computation of $B$ more efficiently. 
Their new approximation $B$ of the fixed Hessian is:
 $$
 B =
\left[ \begin{array}{cccc}
 \sum_{i=0}^{d} \bar h_{0i}    & 0  &  \ldots  & 0  \\
 0  &   \sum_{i=0}^{d} \bar h_{1i}  &  \ldots  & 0  \\
 \vdots  & \vdots                & \ddots  & \vdots  \\
 0  &  0  &  \ldots  &  \sum_{i=0}^{d} \bar h_{di}  \\
 \end{array}
 \right], $$
where $ \bar h_{ki} $ is the element of $\bar H$.
This diagonal matrix $B$ is in a very simple form and  can be obtained from  $\bar H$  without much difficulty.  The inverse of $B$ can even be approximated in the encrypted form by computing the inverse of each diagonal element of $B$ using an iterative Newton's method with an appropriate initial value.
Their simplified fixed Hessian method can be formulated as follows:
\begin{subequations}
  \begin{align*}
\boldsymbol{\beta}_{t+1} &=  \boldsymbol{\beta}_{t} -  B^{-1} \cdot \nabla_{\boldsymbol{\beta}} l(\boldsymbol{\beta}), \\
 &=  \boldsymbol{\beta}_{t} -  \left[ \begin{array}{cccc}
 b_{00}    & 0  &  \ldots  & 0  \\
 0  &   b_{11}  &  \ldots  & 0  \\
 \vdots  & \vdots  & \ddots  & \vdots  \\
 0  &  0  &  \ldots  &  b_{dd}  \\
 \end{array}
 \right] \cdot \left[ \begin{array}{c}
 \nabla_{0}  \\
 \nabla_{1}  \\
 \vdots      \\
 \nabla_{d}  \\
 \end{array}
 \right] \\
 &=  \boldsymbol{\beta}_{t} -  \left[ \begin{array}{c}
 b_{00} \cdot \nabla_{0}  \\
 b_{11} \cdot \nabla_{1}  \\
 \vdots      \\
 b_{dd} \cdot \nabla_{d}  \\
 \end{array}
 \right], %\\
 \end{align*}
\end{subequations}
 where $b_{ii}$ is the reciprocal of $\sum_{i=0}^{d} \bar h_{0i}$ and  $\nabla_{i}$ is the element of  $\nabla_{\boldsymbol{\beta}} l(\boldsymbol{\beta})$.
 
Consider a special situation: if all the elements $b_{00}, \ldots, b_{dd}$ had the same value $- \eta$ with $\eta > 0$, the iterative formula of the SFH method could be given as:
\begin{subequations}
  \begin{align*}
  \boldsymbol{\beta}_{t+1} &=  \boldsymbol{\beta}_{t} -  (- \eta) \cdot \left[ \begin{array}{c}
 \nabla_{0}  \\
 \nabla_{1}  \\
 \vdots      \\
 \nabla_{d}  \\
 \end{array}
 \right]
 =  \boldsymbol{\beta}_{t} +   \eta \cdot  \nabla_{\boldsymbol{\beta}} l(\boldsymbol{\beta}),
 \end{align*}
\end{subequations}
which is the same as the formula of the naive gradient $ascent$ method. Such a coincidence not only helps generate the idea behind this work but also leads us to believe that there is a connection between the Hessian matrix and the learning rate of the gradient (descent) method.

We regard $B^{-1} \cdot \nabla_i$ as a novel enhanced gradient variant and allocate a distinct learning rate to it. As long as we ensure that this new learning rate decreases from a positive floating-point  number greater than 1 (such as 2) to 1 in a bounded number of iteration steps, the fixed Hessian Newton's method guarantees the algorithm  will converge eventually. 

The SFH method proposed by Bonte and Vercauteren~\cite{IDASH2018bonte} has two limitations: (a) in the construction of the simplified fixed Hessian matrix, all entries in the symmetric matrix $\bar H $ need to be non-positive. For machine learning applications, datasets are typically normalized in advance to the range [0,1], satisfying the convergence condition of the SFH method. However, in other cases, such as numerical optimization, this condition may not always hold; and (b) the simplified fixed Hessian matrix $B$, as well as the fixed Hessian matrix $\bar H = - \frac{1}{4}X^{\intercal}X$ , can still be singular,  especially when the dataset is a high-dimensional sparse matrix, such as the MNIST datasets.
We extend their work by removing these limitations so as to generalize this simplified fixed Hessian to be invertible in any case and propose a faster gradient variant,  which we term $\texttt{quadratic gradient}$. 

\subsection{Quadratic Gradient Definition}
Suppose that a differentiable scalar-valued function $F(\mathbf x)$  has its gradient $\boldsymbol g$ and Hessian matrix $H$, with any matrix $\bar{H} \le H$  in the Loewner ordering for a maximization problem as follows: 
\begin{equation*}
  \begin{aligned}
  \boldsymbol g =   \left[ \begin{array}{c}
 g_{0}  \\
 g_{1}  \\
 \vdots   \\
 g_{d}  \\
 \end{array}
 \right],\quad &
 H =
\left[ \begin{array}{cccc}
 \nabla_{00}^2  &   \nabla_{01}^2  &  \ldots  &  \nabla_{0d}^2  \\
 \nabla_{10}^2  &   \nabla_{11}^2  &  \ldots  &  \nabla_{1d}^2  \\
 \vdots         &   \vdots         &  \ddots  &  \vdots         \\
 \nabla_{d0}^2  &  \nabla_{d1}^2   &  \ldots  &  \nabla_{dd}^2  \\
 \end{array}
 \right],\quad  \\
\bar H &=
\left[ \begin{array}{cccc}
 \bar h_{00}  &   \bar h_{01}  &  \ldots  &  \bar h_{0d}  \\
 \bar h_{10}  &   \bar h_{11}  &  \ldots  &  \bar h_{1d}  \\
 \vdots         &   \vdots         &  \ddots  &  \vdots         \\
 \bar h_{d0}  &  \bar h_{d1}   &  \ldots  &  \bar h_{dd}  \\
 \end{array}
 \right],
  \end{aligned}
\end{equation*}
 where $\nabla_{ij}^2 = \nabla_{ji}^2 = \frac{\partial^2 F}{\partial x_i \partial x_j}$. We construct a new  diagnoal Hessian matrix $\tilde B$ with each diagnoal element $\tilde B_{kk}$ being $- \epsilon - \sum_{i=0}^{d} | \bar h_{ki} |$,
 \begin{equation*}
  \begin{aligned}
   \tilde B = 
\left[ \begin{array}{ccc}
  - \epsilon - \sum_{i=0}^{d} | \bar h_{0i} |    & 0  &  \ldots   \\
 0  &   - \epsilon - \sum_{i=0}^{d} | \bar h_{1i} |  &  \ldots    \\
 \vdots  & \vdots                & \ddots       \\
 0  &  0  &  \ldots    \\
 \end{array}
 \right], 
   \end{aligned}
\end{equation*}
where $\epsilon$ is a small positive constant  to avoid division by zero (usually set to $1e - 8$).

As long as $\tilde B$ satisfies the convergence condition of the above fixed Hessian method, $\tilde B \le H$, we can use this approximation $\tilde B$ of the Hessian matrix as a lower bound. Since we already assume that $\bar{H} \le H$, it will suffice to show that $\tilde B \le \bar H$. We prove $\tilde B \le \bar H$ in a similar way that~\cite{IDASH2018bonte} did.

\begin{lemma}
Let $A \in \mathbb R^{n \times n}$ be a symmetric matrix, and let $B$ be the diagonal matrix whose diagonal entries $B_{kk} =  - \epsilon - \sum_{i} | A_{ki} |$ for $k = 1, \ldots , n$, then $B \le A$.
\end{lemma}

\begin{proof}
By definition of the Loewner ordering, we have to prove the difference matrix $C = A - B$ is non-negative definite, which means that all the eigenvalues of $C$  need to be non-negative. By construction of $C$ we have that $C_{ij} = A_{ij}  + \epsilon + \sum_{k=1}^n | A_{ik} |$ for $i = j$  and $C_{ij} = A_{ij} $ for $i \ne j$. By means of Gerschgorin’s circle theorem, we can bound every eigenvalue $\lambda$ of $C$ in the sense that $|\lambda - C_{ii}| \le \sum_{i \ne j} |C_{ij}|$ for some index $i \in \{1,2,\ldots, n\}$. We conclude that $\lambda \ge A_{ii} + \epsilon + |A_{ii}| \ge \epsilon > 0$ for all eigenvalues $\lambda$ and thus that $B \le A$.
\end{proof}

%\theoremstyle{definition}
\begin{definition}[$\texttt{Quadratic Gradient}$]
Given such a $\tilde B$ above, we define the quadratic gradient as  $G = \bar B \cdot \boldsymbol g$ with a new learning rate $\eta$, where $\bar B$ is a diagonal matrix with diagonal entries $\bar{B}_{kk} = 1 / | \tilde {B}_{kk} |$, and $\eta$ should be always no less than 1 and decrease to 1 in a limited number of iteration steps. Note that $G$ is still a column vector of the same size as  the gradient $\boldsymbol g$. To maximize  the function $F(\mathbf x)$, we can use the iterative formulas: $\mathbf x_{t+1} = \mathbf x_t + \eta \cdot G$, just like the naive gradient.  
\end{definition} 

To minimize the function $F(x)$ is the same as to just maximize the function $-F(x)$, in which case we need to construct the $\tilde B$ by any good lower bound $\bar H$ of the Hessian $-H$ of $-F(x)$ or any good upper bound $\bar H$ of the Hessian $H$ of $F(x)$.
We point out here that $\bar H$ could be the Hessian matrix $H$ itself. 

%%%%%% Fixed Hessian Newton's method did not give a systemic way to find or build the constant Hessian approximate. the reasons are probably; We here give a system way to find fixed Hessian matrix.



\begin{algorithm}[htbp]
    \caption{The Enhanced Nesterov's Accelerated Gradient Algorithm}
    \label{alg:enhanced_nag_algorithm}
     \begin{algorithmic}[1]
        \Require training dataset $ X \in \mathbb{R} ^{n \times (1+d)} $; training label $ Y \in \mathbb{R} ^{n \times 1} $; learning rate $ lr \in \mathbb{R} (\texttt{set to 10.0 in this work in order to align with the baseline work}) $; and the number  $\kappa$ of iterations;
        \Ensure the parameter vector $ V \in \mathbb{R} ^{(1+d)} $ 
        
        \State Set $\bar H \gets -\frac{1}{4}X^{\intercal}X$
        \Comment{$\bar H \in \mathbb{R}^{(1+d) \times (1+d)}$}

        \State Set $ V \gets \boldsymbol 0$, $ W \gets \boldsymbol 0$, $\bar B \gets  \boldsymbol 0$
        \Comment{$V \in \mathbb{R}^{(1+d)}$, $W \in \mathbb{R}^{(1+d)}$, $\bar B \in \mathbb{R}^{(1+d) \times (1+d)}$}
           \For{$i := 0$ to $d$}
              \State $\bar B[i][i] \gets \epsilon$
              \Comment{$\epsilon$ is a small positive constant such as $1e-8$}
              \For{$j := 0$ to $d$}
                 \State $ \bar B[i][i] \gets \bar B[i][i] + |\bar H[i][j]| $
              \EndFor
           \EndFor
       
        \State Set $alpha_0 \gets 0.01$ 
	\State Set $alpha_1 \gets 0.5 \times (1 + \sqrt{1 + 4 \times alpha_0^2} )$ 

        
        %\LeftComment{The Iterative Procedure of Gradient Descent Method}
        \For{$count := 1$ to $\kappa$}
           \State Set $Z \gets \boldsymbol 0 $
           \Comment{$Z \in \mathbb{R}^{n}$  will store  the inputs for  Sigmoid function     }
           \For{$i := 1$ to $n$}
              \For{$j := 0$ to $d$}
                 \State $ Z[i] \gets  Z[i] +  Y[i] \times  V[j] \times  X[i][j] $ 
              \EndFor
           \EndFor
           %\LineCommentCont{To compute the value of the sigmoid function for each input $ Z_{i} $}
           \State Set $\boldsymbol \sigma \gets \boldsymbol 0 $
           \Comment{$\boldsymbol \sigma \in \mathbb{R}^{n}$ will store the outputs of Sigmoid function }
           \For{$i := 1$ to $n$}
              \State $\boldsymbol \sigma[i] \gets 1 / (1 + \exp (-Z[i])) $
           \EndFor
           % # g = [Y@(1 - sigm(yWTx))]T * X
           %\LineCommentCont{To calculate the gradient $\boldsymbol g \in \mathbb{R}^{(1+d)} $}
           \State Set $\boldsymbol g \gets \boldsymbol 0$
           \For{$j := 0$ to $d$}
              \For{$i := 1$ to $n$}
                 \State $\boldsymbol g[j] \gets \boldsymbol g[j] + (1 - \boldsymbol \sigma[i] ) \times  Y[i] \times X[i][j] $
              \EndFor
           \EndFor
           %\LineComment{To calculate the quadratic gradient $ G \in \mathbb{R}^{(1+d)}$ }
           \State Set $ G \gets \boldsymbol 0$
           \For{$j := 0$ to $d$}
              \State $ G[j] \gets \bar B[j][j] \times \boldsymbol g[j]$
           \EndFor
           %\LineComment{To update the weight vector $V$ }
           	%eta = (1 - alpha0) / alpha1
	        %gamma = 1.0/(iter+1)/MX.shape[0]
           \State Set $\eta \gets (1 - alpha_0) / alpha_1$
	   \State Set $\gamma \gets  lr / ( n \times count )$
           \Comment{$n$ is the size of training data; $lr$ is set to 10.0 in this work}
           
           %# should be 'plus', 'cause to compute the MLE
	       %MtmpW = MV + (gamma + 1.0) * MG           
	       %MV = (1.0-eta)*MtmpW + (eta)*MW
	       %MW = MtmpW
           \For{$j := 0$ to $d$}
              \State $ w_{temp} \gets V[j] + (1 + \gamma)  \times G[j] $
              \State $ V[j] \gets (1 - \eta) \times w_{temp} + \eta \times W[j] $
              \State $ W[j] \gets w_{temp} $
           \EndFor

	       \State $alpha_0 \gets alpha_1$
	       \State $alpha_1 \gets 0.5 \times (1 + \sqrt{1 + 4 \times alpha_0^2} )$ 
        \EndFor
        \State \Return $ V $
        \end{algorithmic}
\end{algorithm}





\subsection{Quadratic Gradient Algorithms}
This gradient variant, $\texttt{Quadratic Gradient}$, can be used to enhance various first-order gradient algorithms, such as NAG and Adagrad. 

NAG is a different variant of  the momentum method to give the momentum term much more prescience. The iterative formulas of the gradient $ascent$ method for NAG are as follows:
%\begin{equation}
  \begin{align}
   V_{t+1} &=  \boldsymbol{\beta}_{t} + \alpha_t \cdot \nabla J(\boldsymbol{\beta}_t), \label{first formula} \\
   \boldsymbol{\beta}_{t+1} &= (1-\gamma_t) \cdot  V_{t+1} + \gamma_t \cdot  V_{t},  %\notag
  \end{align}
where $V_{t+1}$  is the intermediate variable used for updating the final weight  $\boldsymbol{\beta}_{t+1} $ and $\gamma_t \in (0, 1)$ is a smoothing parameter of moving average to evaluate the gradient at an approximate future position~\cite{IDASH2018Andrey}. The enhanced NAG  is to replace \eqref{first formula} with $V_{t+1} =  \boldsymbol{\beta}_{t} + (1 + \alpha_t) \cdot G$. Our enhanced NAG method  is described in Algorithm \ref{alg:enhanced_nag_algorithm} .



Adagrad is a gradient-based algorithm suitable for dealing with sparse data. The updated operations of Adagrad and  its quadratic-gradient version, for every parameter $\boldsymbol{\beta}_{[i]} $ at each iteration step $t$,  are as follows, respectively:
\begin{equation*}
  \begin{aligned}
  \boldsymbol{\beta}_{[i]}^{(t+1)} &=  \boldsymbol{\beta}_{[i]}^{(t)} - \frac{\eta}{ \epsilon + \sqrt{ \sum_{k=1}^t \boldsymbol g_{[i]}^{(t)} \cdot \boldsymbol g_{[i]}^{(t)} } } \cdot \boldsymbol g_{[i]}^{(t)} , \\
  \boldsymbol{\beta}_{[i]}^{(t+1)} &=  \boldsymbol{\beta}_{[i]}^{(t)} - \frac{1 + \eta}{\epsilon + \sqrt{ \sum_{k=1}^t  G_{[i]}^{(t)} \cdot  G_{[i]}^{(t)} } } \cdot  G_{[i]}^{(t)}.
 \end{aligned}
\end{equation*}


\begin{figure}[t!]
\centering  
\subfigure[The iDASH  dataset]{
\label{fig:subfig01}
\includegraphics[width=0.35\textwidth]{  HELRtraining_Figures0_subfig1.pdf  }}
\subfigure[The Edinburgh dataset]{
%\label{Afig21}
\includegraphics[width=0.35\textwidth]{  HELRtraining_Figures0_subfig2.pdf  }}
\subfigure[The lbw dataset]{
%\label{Afig21}
\includegraphics[width=0.35\textwidth]{  HELRtraining_Figures0_subfig3.pdf  }}
\subfigure[The nhanes3 dataset]{
%\label{Afig21}
\includegraphics[width=0.35\textwidth]{  HELRtraining_Figures0_subfig4.pdf  }}
\subfigure[The pcs dataset]{
%\label{Afig21}
\includegraphics[width=0.35\textwidth]{  HELRtraining_Figures0_subfig5.pdf  }}
\subfigure[The uis dataset]{
%\label{Afig21}
\includegraphics[width=0.35\textwidth]{  HELRtraining_Figures0_subfig6.pdf  }}
\subfigure[restructured MNIST dataset]{
%\label{Afig21}
\includegraphics[width=0.35\textwidth]{  HELRtraining_Figures0_subfig7.pdf  }}
\subfigure[The private financial dataset]{
%\label{Afig21}
\includegraphics[width=0.35\textwidth]{  HELRtraining_Figures0_subfig8.pdf  }}
\caption{The training results of Adagrad and Enhanced Adagrad in the clear setting}
\label{fig0}
\end{figure}





%\subsubsection{Experiments in the clear performance}
\textbf{Performance  Evaluation}
We assess the performance of various algorithms in a clear setting using the Python programming language on a desktop computer with an Intel Core CPU G640 at 1.60 GHz and 7.3 GB RAM. Since our focus is on how fast the algorithms converge in the training phase, the loss function, maximum likelihood estimation (MLE), is selected as the only indicator.  We evaluate four algorithms, NAG, Adagrad, and their quadratic-gradient versions (denoted as Enhanced NAG and Enhanced Adagrad, respectively) on the datasets that Kim et~al.~\cite{IDASH2018Andrey} adopted: the  iDASH genomic  dataset (iDASH), the Myocardial Infarction dataset from Edinburgh (Edinburgh), Low Birth weight Study (lbw), Nhanes \MakeUppercase{\romannumeral 3} (nhanes3), Prostate Cancer study (pcs), and Umaru Impact Study datasets (uis). The genomic dataset is provided by the third task in the iDASH competition of 2017, which consists of 1579 records. Each record has 103 binary genotypes and a binary phenotype indicating if the patient has cancer. The other five datasets all have a single binary dependent variable. We also evaluate these algorithms on two large datasets from Han et~al.~\cite{han2018efficient}: a real financial data consisting of 422,108 samples over 200 features and the restructured  public MNIST dataset that consists of 11,982 samples of the training dataset with 196 features. For a fair comparison with the baseline work~\cite{IDASH2018Andrey}, we use the learning rate $1 + 10 / ( 1 + t )$ since Kim et~al.~\cite{IDASH2018Andrey} select $10 / ( 1 + t )$ as their learning rate. In our experiments, we always use $\bar H$ = $- \frac{1}{4}X^{\intercal}X$ to construct our $\tilde B$ for the binary LR model.

Figures~\ref{fig0} and~\ref{fig1} show that except for the enhanced Adagrad method on the iDASH genomic dataset our enhanced methods all converge faster than their original ones in other cases. 
In all the Python experiments, the time to calculate the $\bar B$ in 
quadratic gradient $G$ before running the iterations and the time to run each iteration for various algorithms are not important and can be considered negligible. (few seconds).

An important observation is that the enhanced algorithms have a better performance when using learning rates between $1$ and $2$ than using learning rate otherelse. When using a learning rate greater than $3$, the algorithm is almost certain not to converge.
When employing quadratic gradient algorithms, we recommend adopting the learning rate setting $1 + A \cdot \gamma^t$ as the optimal choice, where $t$ represents the iteration number, $A$ is a positive float number typically set to no less than $1$, and $\gamma$ is usually a positive number less than 1, controlling the rate of decay. We strongly recommend that $A$ is set to $1.0$ and $\gamma$ is tuned to search for optimal results, or that one can set $A$ to a small number less than $1.0$ and $\gamma$ to a larger number greater than $0.9$.
%we evaluate the algorithm's performance regarding the time to convergence
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%


\begin{figure}[t!]
\centering  
\subfigure[The iDASH  dataset]{
%\label{fig:subfig01}
\includegraphics[width=0.35\textwidth]{  HELRtraining_Figures1_subfig1.pdf  }}
\subfigure[The Edinburgh dataset]{
%\label{Afig21}
\includegraphics[width=0.35\textwidth]{  HELRtraining_Figures1_subfig2.pdf  }}
\subfigure[The lbw dataset]{
%\label{Afig21}
\includegraphics[width=0.35\textwidth]{  HELRtraining_Figures1_subfig3.pdf  }}
\subfigure[The nhanes3 dataset]{
%\label{Afig21}
\includegraphics[width=0.35\textwidth]{  HELRtraining_Figures1_subfig4.pdf  }}
\subfigure[The pcs dataset]{
%\label{Afig21}
\includegraphics[width=0.35\textwidth]{  HELRtraining_Figures1_subfig5.pdf  }}
\subfigure[The uis dataset]{
%\label{Afig21}
\includegraphics[width=0.35\textwidth]{  HELRtraining_Figures1_subfig6.pdf  }}
\subfigure[restructured MNIST dataset]{
%\label{Afig21}
\includegraphics[width=0.35\textwidth]{  HELRtraining_Figures1_subfig7.pdf  }}
\subfigure[The private financial dataset]{
%\label{Afig21}
\includegraphics[width=0.35\textwidth]{  HELRtraining_Figures1_subfig8.pdf  }}
\caption{The training results of NAG and Enhanced NAG in the clear setting}
\label{fig1}
\end{figure}




\textbf{Analysis}
In Figure~\ref{fig:subfig01}, the enhanced Adagrad algorithm failed to outperform the original Adagrad algorithm. The possible reason for that might be related to the limitations of the raw Adagrad method. Without a doubt, Adagrad is a novel algorithm initiated to accelerate each element of the gradient with different learning rates. However, Adagrad tends to converge to a suboptimal solution due to its aggressive, monotonically decreasing learning rates. This would lead to its main limitation that in the later training phase every learning rate for different components of the gradient is too close to zero due to keeping adding positive additional terms to the denominator, stopping the algorithm from learning anything. 

On the other hand, the original Adagrad method has another little-noticed limitation: the learning rate in the first few iterations tends to be large. While this limitation does not affect the performance of the original Adagrad method to some extent, the enhanced Adagrad method exacerbates this phenomenon significantly, leading to the $\textbf{ Learning-Rate Explosion }$.  Therefore, the enhanced Adagrad cannot be applied to general optimization problems such as Rosenbrock's function. The exploding learning rate would be too large for the algorithm to survive the first several iterations, finally leading the optimization function to some point where its output cannot be represented by the computer system.  This might explain why the performance of this algorithm in all cases, not just on the iDASH genome dataset, seems to be meaningless and unstable in the first few iterations.

Several improved algorithms upon the Adagrad method, such as RMSProp, have been proposed in order to address these issues existed, via using an exponential moving average of historical gradients rather than just the sum of all squared gradients from the beginning of training. 
We might be able to overcome the problems existing in the enhanced Adagrad method by adopting the enhanced Adagrad-like variants, like the enhanced Adadelta method and the enhanced RMSProp method. %One research work that could confirm this hypothesis is the enhanced Adam method~\cite{chiang2022quadratic}.


The reasons why the enhanced algorithms have a better performance might be that quadratic gradient can incorporate curves into first-order gradient algorithms. 


\begin{figure}[t!]
\centering  
\subfigure[The raw first-order gradient ascent algorithm with  iterative
formulas: $\boldsymbol{\beta}_{t+1}  =  \boldsymbol{\beta}_{t} +  \mathrm{lr} \cdot  \boldsymbol g $]{
\label{fig:subfig1}
\includegraphics[width=0.35\textwidth]{  HELRtraining_Figures2_subfig1.pdf  }}
\subfigure[The raw quadratic gradient ascent algorithm  with  iterative
formulas: $\boldsymbol{\beta}_{t+1}  =  \boldsymbol{\beta}_{t} +   \mathrm{LR} \cdot G $]{
\label{fig:subfig2}
\includegraphics[width=0.35\textwidth]{  HELRtraining_Figures2_subfig2.pdf  }}
\caption{The training outcomes for both the raw gradient algorithm and the raw quadratic gradient ascent algorithm in the clear setting, conducted on the lbw dataset}
\label{fig2}
\end{figure}


\textbf{Gradient And Quadratic Gradient}
We executed the raw gradient ascent algorithm and raw quadratic gradient algorithm on the lbw dataset using various learning rates. Figure~\ref{fig2} shows the detailed results of this experiment. It is precisely these results that inspired the present authors to come up with the idea of quadratic gradient. Similar to the gradient, the quadratic gradient carrying the curve also exhibits the characteristic of smooth progression. That is, when the learning rate is gradually increased, both the gradient and the quadratic gradient will show corresponding gradual changes in performance rather than abrupt shifts.




\section{Homomorphic Training }
Adagrad method is not a practical solution for homomorphic LR due to its frequent inversion operations.  It seems plausible that the enhanced NAG is likely the reasonable choice for homomorphic LR training.
We adopt the enhanced NAG method to implement secure logistic regression training based on HE. 
The difficulty in applying the quadratic gradient  is to invert the diagonal matrix $ \tilde {B} $ in order to obtain  $ \bar {B} $. We leave the computation of  matrix $ \bar {B} $ to  data owner and let the data owner upload the ciphertext encrypting the $ \bar {B} $ to the cloud. Since  data owner has to prepare the dataset and normalize it, it would also be practicable for the data owner to calculate the $ \bar {B} $  owing to no leaking of sensitive data information.


Privacy-preserving logistic regression training based on HE techniques faces a difficult dilemma that no homomorphic schemes are capable of directly calculating the sigmoid function  in the LR model. A common solution is to replace the sigmoid function with a polynomial approximation by using the widely adopted least-squares method. We can call a function named `` $\texttt{polyfit($\cdot$)}$ ''  in  the Python package Numpy to fit the polynomial in a least-square sense. We adopt the degree 5  polynomial approximation $g(x)$  developed by Kim et~al.~\cite{IDASH2018Andrey}, utilizing the least squares approach to approximate the sigmoid function over the interval $[-8, 8]$: 
$ g(x) = 0.5 + 0.19131 \cdot x  - 0.0045963 \cdot x^3   +  0.0000412332 \cdot x^5$ .


%\section{Experimental results}
Given the training dataset $\text X \in \mathbb R^{n \times (1+d)}$ and  training label $\text Y \in \mathbb R^{n \times 1}$, we adopt the same method that Kim et~al.~\cite{IDASH2018Andrey} used to encrypt the  data matrix consisting of the training data combined with training-label information into a single ciphertext $\text{ct}_Z$. The weight vector $\beta^{(0)}$ consisting of zeros and the diagnoal elements of $\bar B$ are copied $n$ times to form two matrices. The data owner then encrypt the two matrices into two ciphertexts $\text{ct}_{\beta}^{(0)}$ and $\text{ct}_{\bar B}$, respectively. The ciphertexts $\text{ct}_Z$, $\text{ct}_{\beta}^{(0)}$ and $\text{ct}_{\bar B}$ are as follows:
\begin{equation*}
 \begin{aligned}
 \text X &= 
\left[ \begin{array}{cccc}
 1  &   x_{11}  &  \ldots  &  x_{1d}  \\
 1  &   x_{21}  &  \ldots  &  x_{2d}  \\
 \vdots         &   \vdots         &  \ddots  &  \vdots         \\
 1  &  x_{n1}   &  \ldots  &  x_{nd}  \\
 \end{array}
 \right], 
\text Y = 
\left[ \begin{array}{c}
 y_{1}    \\
 y_{2}    \\
 \vdots   \\
 y_{n}    \\
 \end{array}
 \right],   \\ 
\text{ct}_Z &= Enc
\left[ \begin{array}{cccc}
 y_{1}  &   y_{1}  x_{11} &  \ldots  &  y_{1}  x_{1d} \\
 y_{2}  &   y_{2}  x_{21} &  \ldots  &  y_{2}  x_{2d} \\
 \vdots         &   \vdots         &  \ddots  &  \vdots         \\
 y_{n}  &   y_{n}  x_{n1} &  \ldots  &  y_{n}  x_{nd} \\
 \end{array}
 \right],   \\
 \text{ct}_{\beta}^{(0)} &= Enc
\left[ \begin{array}{cccc}
 \beta_{0}^{(0)}  &   \beta_{1}^{(0)} &  \ldots  &  \beta_{d}^{(0)} \\
 \beta_{0}^{(0)}  &   \beta_{1}^{(0)} &  \ldots  &  \beta_{d}^{(0)}  \\
 \vdots         &   \vdots         &  \ddots  &  \vdots         \\
 \beta_{0}^{(0)}  &   \beta_{1}^{(0)} &  \ldots  &  \beta_{d}^{(0)}  \\
 \end{array}
 \right], \\
 \text{ct}_{\bar B} &= Enc
\left[ \begin{array}{cccc}
  \bar B_{[0][0]}    & \bar B_{[1][1]}  &  \ldots  & \bar B_{[d][d]}  \\
  \bar B_{[0][0]}    & \bar B_{[1][1]}  &  \ldots  & \bar B_{[d][d]}  \\
 \vdots  & \vdots                & \ddots  & \vdots     \\
  \bar B_{[0][0]}    & \bar B_{[1][1]}  &  \ldots  & \bar B_{[d][d]}  \\
 \end{array}
 \right], 
 \end{aligned}
\end{equation*}
where $\bar B_{[i][i]}$  is the diagonal element of  $\bar B$ that is built from $-\frac{1}{4}X^{\intercal}X$.

The pulbic cloud takes the three ciphertexts $\text{ct}_Z$, $\text{ct}_{\beta}^{(0)}$ and $\text{ct}_{\bar B}$ and evaluates the enhanced NAG algorithm to find a decent weight vector by updating the vector $\text{ct}_{\beta}^{(0)}$. Refer to~\cite{IDASH2018Andrey} for a detailed description about how to calculate the gradient by HE programming.
%\subsection{Experiments on ciphertexts}

\paragraph{Limitations} In a privacy-preserving setting, when compared to the NAG method, the primary limitation of the Enhanced NAG method is that it requires one additional ciphertext multiplication to construct the quadratic gradient. In addition, the data owner needs to upload one more ciphertext encrypting the matrix $\bar B$. However, the enhanced algorithm converges faster, and we believe it can compensate for the mentioned drawbacks.


\begin{table}[h]
\caption{Implementation Results for iDASH datasets with 10-fold CV }
\label{tab1}
\centering
\setlength{\tabcolsep}{6pt}
\begin{tabular}{lcccccccc}
\toprule
Dataset &  \mysplit{Sample \\ Num} & \mysplit{Feature \\ Num}   & Method      & \mysplit{Iter \\ Num} & \mysplit{Storage \\ (GB) } &  \mysplit{Learn \\  Time \\ (min)} & \mysplit{Accuracy \\ (\%)} & AUC \\
\midrule
\multirow{2}{*}{iDASH} &  \multirow{2}{*}{1579} & \multirow{2}{*}{18}   & \cite{IDASH2018Andrey}  & 7  & 0.04 & 6.07 & 62.87 & 0.689 \\ \cline{4-9}                          & & & \cellcolor{lightgray}  Ours        &  \cellcolor{lightgray}  4 &  \cellcolor{lightgray}  0.08 &  \cellcolor{lightgray}  4.43 &  \cellcolor{lightgray}  61.46 &  \cellcolor{lightgray}  0.696 \\
\bottomrule
\end{tabular}
\end{table}

\begin{table}[h]
\caption{Implementation Results for other datasets with 5-fold CV }
\label{tab2}
\centering
\setlength{\tabcolsep}{6pt}
\begin{tabular}{ccccccccc}
\toprule
Dataset &  \mysplit{Sample \\ Num} & \mysplit{Feature \\ Num}   & Method      & \mysplit{Iter \\ Num} & \mysplit{Storage \\ (GB) } &  \mysplit{Learn \\  Time \\ (min)} & \mysplit{Accuracy \\ (\%)} & AUC \\
\midrule
\multirow{2}{*}{Edinburgh} &  \multirow{2}{*}{1253} & \multirow{2}{*}{9}   & \cite{IDASH2018Andrey}  & 7  & 0.02  & 3.6 & 91.04 & 0.958 \\ \cline{4-9}                          & & &  \cellcolor{lightgray} Ours       &  \cellcolor{lightgray} 4   &  \cellcolor{lightgray} 0.04  &  \cellcolor{lightgray} 0.6 &  \cellcolor{lightgray} 89.52 &  \cellcolor{lightgray} 0.943 \\
\midrule
\multirow{2}{*}{lbw} &  \multirow{2}{*}{189} & \multirow{2}{*}{9}   & \cite{IDASH2018Andrey}  & 7   & 0.02  & 3.3 & 69.19 & 0.689 \\ \cline{4-9}                          & & &  \cellcolor{lightgray} Ours        &  \cellcolor{lightgray} 4   &  \cellcolor{lightgray} 0.04  &  \cellcolor{lightgray} 0.6 &  \cellcolor{lightgray} 71.35 &  \cellcolor{lightgray} 0.667 \\
\midrule
\multirow{2}{*}{nhanes3} &  \multirow{2}{*}{15649} & \multirow{2}{*}{15}   & \cite{IDASH2018Andrey}  & 7   & 0.16  & 7.3 & 79.22 & 0.717 \\ \cline{4-9}                          & & &  \cellcolor{lightgray} Ours       &  \cellcolor{lightgray} 4   &  \cellcolor{lightgray} 0.31  &  \cellcolor{lightgray} 4.5 &  \cellcolor{lightgray} 79.23 &  \cellcolor{lightgray} 0.637 \\
\midrule
\multirow{2}{*}{pcs} &  \multirow{2}{*}{379} & \multirow{2}{*}{9}   & \cite{IDASH2018Andrey}  & 7   & 0.02  & 3.5 & 68.27 & 0.740 \\ \cline{4-9}                          & & &  \cellcolor{lightgray} Ours        &  \cellcolor{lightgray} 4   &  \cellcolor{lightgray} 0.04  &  \cellcolor{lightgray} 0.6 &  \cellcolor{lightgray} 63.20 &  \cellcolor{lightgray} 0.733 \\
\midrule
\multirow{2}{*}{uis} &  \multirow{2}{*}{575} & \multirow{2}{*}{8}   & \cite{IDASH2018Andrey}  & 7   & 0.02  & 3.5 & 74.44 & 0.603 \\ \cline{4-9}                          & & &  \cellcolor{lightgray} Ours        &  \cellcolor{lightgray} 4   &  \cellcolor{lightgray} 0.04  &  \cellcolor{lightgray} 0.6 &  \cellcolor{lightgray} 74.43 &  \cellcolor{lightgray} 0.597\\
\bottomrule
\end{tabular}
\end{table}



\section{Experiments}

\paragraph{Implementation}  We implement the enhanced NAG based on HE with the  library  $\texttt{HEAAN}$. The C++ source code is publicly available at \href{https://anonymous.4open.science/r/IDASH2017-245B}{https://anonymous.4open.science/r/IDASH2017-245B} . All the experiments on the ciphertexts were conducted on a public cloud with 32 vCPUs and 64 GB RAM.
%https://github.com/petitioner/IDASH2017

For a fair comparison with~\cite{IDASH2018Andrey}, we utilized the same 10-fold cross-validation (CV) technique on the same iDASH dataset consisting of 1579 samples with 18 features and the same 5-fold CV technique on the other five datasets. Like~\cite{IDASH2018Andrey},  We consider the average accuracy and the Area Under the Curve (AUC) as the main indicators. Tables~\ref{tab1} and~\ref{tab2} display the results of the two experiments, respectively. The two tables also provide the average evaluation running time for each iteration and the storage (encrypted dataset for the baseline work and encrypted dataset and $\bar B$ for our method). We adopt the same packing method that Kim et~al.~\cite{IDASH2018Andrey} proposed and hence our solution has similar storage of ciphertexts to~\cite{IDASH2018Andrey} with some extra ciphertexts to encrypt the $\bar B$.  We chose $1 + 0.9^t$ as our learning rate configuration.



%\subsection{Parameters}

The parameters of $\texttt{HEAAN}$  we set are same to~\cite{IDASH2018Andrey}: $logN = 16$, $logQ = 1200$, $logp = 30$, $slots = 32768$, which ensure the security level $\lambda = 80$. We use a larger $logp = 40$ to encrypt the matrix ${\bar B}$ for preserving the precision of ${\bar B}$.  Refer to \cite{IDASH2018Andrey} for details on these parameters. Since our enhanced NAG method need one more ciphertext multiplication than the baseline work, consuming more modulus, our solution thus can only perform $4$ iterations of the enhanced NAG method. Yet despite only $4$ iterations, our enhanced NAG method still produces a comparable result. 


\section{Conclusion}



In this paper, we proposed a faster gradient variant called $\texttt{quadratic gradient}$, and implemented the quadratic-gradient version of  NAG in the encrypted domain to train the logistic regression model. 


The quadratic gradient presented in this work can be constructed from the Hessian matrix directly, and thus somehow combines the first-order Newton’s method and the second-order gradient (descent) method together. There is a promising chance that quadratic gradient could accelerate other gradient methods,  which is an open future work.

Also, $\texttt{quadratic gradient}$  might substitute and supersede the line-search method, for example when using enhanced Adagrad-like methods, and could use gradient descent methods to accelerate Newton’s method, resulting in super-quadratic algorithms.


Regarding the application of quadratic gradient to non-convex problems, such as neural network training, this remains an open area for future exploration. Our hypothesis is that it might be feasible. For instance, when employing quadratic gradient to minimize the objective function $y = x^3$, constructing the quadratic gradient for this function would require every element to be positive, potentially aiding the learning process in stepping over saddle points.
\nocite{langley00}








\section{Submission of papers to NeurIPS 2024}


Please read the instructions below carefully and follow them faithfully.


\subsection{Style}


Papers to be submitted to NeurIPS 2024 must be prepared according to the
instructions presented here. Papers may only be up to {\bf nine} pages long,
including figures. Additional pages \emph{containing only acknowledgments and
references} are allowed. Papers that exceed the page limit will not be
reviewed, or in any other way considered for presentation at the conference.


The margins in 2024 are the same as those in previous years.


Authors are required to use the NeurIPS \LaTeX{} style files obtainable at the
NeurIPS website as indicated below. Please make sure you use the current files
and not previous versions. Tweaking the style files may be grounds for
rejection.


\subsection{Retrieval of style files}


The style files for NeurIPS and other conference information are available on
the website at
\begin{center}
  \url{http://www.neurips.cc/}
\end{center}
The file \verb+neurips_2024.pdf+ contains these instructions and illustrates the
various formatting requirements your NeurIPS paper must satisfy.


The only supported style file for NeurIPS 2024 is \verb+neurips_2024.sty+,
rewritten for \LaTeXe{}.  \textbf{Previous style files for \LaTeX{} 2.09,
  Microsoft Word, and RTF are no longer supported!}


The \LaTeX{} style file contains three optional arguments: \verb+final+, which
creates a camera-ready copy, \verb+preprint+, which creates a preprint for
submission to, e.g., arXiv, and \verb+nonatbib+, which will not load the
\verb+natbib+ package for you in case of package clash.


\paragraph{Preprint option}
If you wish to post a preprint of your work online, e.g., on arXiv, using the
NeurIPS style, please use the \verb+preprint+ option. This will create a
nonanonymized version of your work with the text ``Preprint. Work in progress.''
in the footer. This version may be distributed as you see fit, as long as you do not say which conference it was submitted to. Please \textbf{do
  not} use the \verb+final+ option, which should \textbf{only} be used for
papers accepted to NeurIPS.


At submission time, please omit the \verb+final+ and \verb+preprint+
options. This will anonymize your submission and add line numbers to aid
review. Please do \emph{not} refer to these line numbers in your paper as they
will be removed during generation of camera-ready copies.


The file \verb+neurips_2024.tex+ may be used as a ``shell'' for writing your
paper. All you have to do is replace the author, title, abstract, and text of
the paper with your own.


The formatting instructions contained in these style files are summarized in
Sections \ref{gen_inst}, \ref{headings}, and \ref{others} below.


\section{General formatting instructions}
\label{gen_inst}


The text must be confined within a rectangle 5.5~inches (33~picas) wide and
9~inches (54~picas) long. The left margin is 1.5~inch (9~picas).  Use 10~point
type with a vertical spacing (leading) of 11~points.  Times New Roman is the
preferred typeface throughout, and will be selected for you by default.
Paragraphs are separated by \nicefrac{1}{2}~line space (5.5 points), with no
indentation.


The paper title should be 17~point, initial caps/lower case, bold, centered
between two horizontal rules. The top rule should be 4~points thick and the
bottom rule should be 1~point thick. Allow \nicefrac{1}{4}~inch space above and
below the title to rules. All pages should start at 1~inch (6~picas) from the
top of the page.


For the final version, authors' names are set in boldface, and each name is
centered above the corresponding address. The lead author's name is to be listed
first (left-most), and the co-authors' names (if different address) are set to
follow. If there is only one co-author, list both author and co-author side by
side.


Please pay special attention to the instructions in Section \ref{others}
regarding figures, tables, acknowledgments, and references.


\section{Headings: first level}
\label{headings}


All headings should be lower case (except for first word and proper nouns),
flush left, and bold.


First-level headings should be in 12-point type.


\subsection{Headings: second level}


Second-level headings should be in 10-point type.


\subsubsection{Headings: third level}


Third-level headings should be in 10-point type.


\paragraph{Paragraphs}


There is also a \verb+\paragraph+ command available, which sets the heading in
bold, flush left, and inline with the text, with the heading followed by 1\,em
of space.


\section{Citations, figures, tables, references}
\label{others}


These instructions apply to everyone.


\subsection{Citations within the text}


The \verb+natbib+ package will be loaded for you by default.  Citations may be
author/year or numeric, as long as you maintain internal consistency.  As to the
format of the references themselves, any style is acceptable as long as it is
used consistently.


The documentation for \verb+natbib+ may be found at
\begin{center}
  \url{http://mirrors.ctan.org/macros/latex/contrib/natbib/natnotes.pdf}
\end{center}
Of note is the command \verb+\citet+, which produces citations appropriate for
use in inline text.  For example,
\begin{verbatim}
   \citet{hasselmo} investigated\dots
\end{verbatim}
produces
\begin{quote}
  Hasselmo, et al.\ (1995) investigated\dots
\end{quote}


If you wish to load the \verb+natbib+ package with options, you may add the
following before loading the \verb+neurips_2024+ package:
\begin{verbatim}
   \PassOptionsToPackage{options}{natbib}
\end{verbatim}


If \verb+natbib+ clashes with another package you load, you can add the optional
argument \verb+nonatbib+ when loading the style file:
\begin{verbatim}
   \usepackage[nonatbib]{neurips_2024}
\end{verbatim}


As submission is double blind, refer to your own published work in the third
person. That is, use ``In the previous work of Jones et al.\ [4],'' not ``In our
previous work [4].'' If you cite your other papers that are not widely available
(e.g., a journal paper under review), use anonymous author names in the
citation, e.g., an author of the form ``A.\ Anonymous'' and include a copy of the anonymized paper in the supplementary material.


\subsection{Footnotes}


Footnotes should be used sparingly.  If you do require a footnote, indicate
footnotes with a number\footnote{Sample of the first footnote.} in the
text. Place the footnotes at the bottom of the page on which they appear.
Precede the footnote with a horizontal rule of 2~inches (12~picas).


Note that footnotes are properly typeset \emph{after} punctuation
marks.\footnote{As in this example.}


\subsection{Figures}


\begin{figure}
  \centering
  \fbox{\rule[-.5cm]{0cm}{4cm} \rule[-.5cm]{4cm}{0cm}}
  \caption{Sample figure caption.}
\end{figure}


All artwork must be neat, clean, and legible. Lines should be dark enough for
purposes of reproduction. The figure number and caption always appear after the
figure. Place one line space before the figure caption and one line space after
the figure. The figure caption should be lower case (except for first word and
proper nouns); figures are numbered consecutively.


You may use color figures.  However, it is best for the figure captions and the
paper body to be legible if the paper is printed in either black/white or in
color.


\subsection{Tables}


All tables must be centered, neat, clean and legible.  The table number and
title always appear before the table.  See Table~\ref{sample-table}.


Place one line space before the table title, one line space after the
table title, and one line space after the table. The table title must
be lower case (except for first word and proper nouns); tables are
numbered consecutively.


Note that publication-quality tables \emph{do not contain vertical rules.} We
strongly suggest the use of the \verb+booktabs+ package, which allows for
typesetting high-quality, professional tables:
\begin{center}
  \url{https://www.ctan.org/pkg/booktabs}
\end{center}
This package was used to typeset Table~\ref{sample-table}.


\begin{table}
  \caption{Sample table title}
  \label{sample-table}
  \centering
  \begin{tabular}{lll}
    \toprule
    \multicolumn{2}{c}{Part}                   \\
    \cmidrule(r){1-2}
    Name     & Description     & Size ($\mu$m) \\
    \midrule
    Dendrite & Input terminal  & $\sim$100     \\
    Axon     & Output terminal & $\sim$10      \\
    Soma     & Cell body       & up to $10^6$  \\
    \bottomrule
  \end{tabular}
\end{table}

\subsection{Math}
Note that display math in bare TeX commands will not create correct line numbers for submission. Please use LaTeX (or AMSTeX) commands for unnumbered display math. (You really shouldn't be using \$\$ anyway; see \url{https://tex.stackexchange.com/questions/503/why-is-preferable-to} and \url{https://tex.stackexchange.com/questions/40492/what-are-the-differences-between-align-equation-and-displaymath} for more information.)

\subsection{Final instructions}

Do not change any aspects of the formatting parameters in the style files.  In
particular, do not modify the width or length of the rectangle the text should
fit into, and do not change font sizes (except perhaps in the
\textbf{References} section; see below). Please note that pages should be
numbered.


\section{Preparing PDF files}


Please prepare submission files with paper size ``US Letter,'' and not, for
example, ``A4.''


Fonts were the main cause of problems in the past years. Your PDF file must only
contain Type 1 or Embedded TrueType fonts. Here are a few instructions to
achieve this.


\begin{itemize}


\item You should directly generate PDF files using \verb+pdflatex+.


\item You can check which fonts a PDF files uses.  In Acrobat Reader, select the
  menu Files$>$Document Properties$>$Fonts and select Show All Fonts. You can
  also use the program \verb+pdffonts+ which comes with \verb+xpdf+ and is
  available out-of-the-box on most Linux machines.


\item \verb+xfig+ "patterned" shapes are implemented with bitmap fonts.  Use
  "solid" shapes instead.


\item The \verb+\bbold+ package almost always uses bitmap fonts.  You should use
  the equivalent AMS Fonts:
\begin{verbatim}
   \usepackage{amsfonts}
\end{verbatim}
followed by, e.g., \verb+\mathbb{R}+, \verb+\mathbb{N}+, or \verb+\mathbb{C}+
for $\mathbb{R}$, $\mathbb{N}$ or $\mathbb{C}$.  You can also use the following
workaround for reals, natural and complex:
\begin{verbatim}
   \newcommand{\RR}{I\!\!R} %real numbers
   \newcommand{\Nat}{I\!\!N} %natural numbers
   \newcommand{\CC}{I\!\!\!\!C} %complex numbers
\end{verbatim}
Note that \verb+amsfonts+ is automatically loaded by the \verb+amssymb+ package.


\end{itemize}


If your file contains type 3 fonts or non embedded TrueType fonts, we will ask
you to fix it.


\subsection{Margins in \LaTeX{}}


Most of the margin problems come from figures positioned by hand using
\verb+\special+ or other commands. We suggest using the command
\verb+\includegraphics+ from the \verb+graphicx+ package. Always specify the
figure width as a multiple of the line width as in the example below:
\begin{verbatim}
   \usepackage[pdftex]{graphicx} ...
   \includegraphics[width=0.8\linewidth]{myfile.pdf}
\end{verbatim}
See Section 4.4 in the graphics bundle documentation
(\url{http://mirrors.ctan.org/macros/latex/required/graphics/grfguide.pdf})


A number of width problems arise when \LaTeX{} cannot properly hyphenate a
line. Please give LaTeX hyphenation hints using the \verb+\-+ command when
necessary.

\begin{ack}
Use unnumbered first level headings for the acknowledgments. All acknowledgments
go at the end of the paper before the list of references. Moreover, you are required to declare
funding (financial activities supporting the submitted work) and competing interests (related financial activities outside the submitted work).
More information about this disclosure can be found at: \url{https://neurips.cc/Conferences/2024/PaperInformation/FundingDisclosure}.


Do {\bf not} include this section in the anonymized submission, only in the final paper. You can use the \texttt{ack} environment provided in the style file to automatically hide this section in the anonymized submission.
\end{ack}

\section*{References}
\bibliography{HE.LRtraining}
\bibliographystyle{apalike} 

References follow the acknowledgments in the camera-ready paper. Use unnumbered first-level heading for
the references. Any choice of citation style is acceptable as long as you are
consistent. It is permissible to reduce the font size to \verb+small+ (9 point)
when listing the references.
Note that the Reference section does not count towards the page limit.
\medskip


{
\small


[1] Alexander, J.A.\ \& Mozer, M.C.\ (1995) Template-based algorithms for
connectionist rule extraction. In G.\ Tesauro, D.S.\ Touretzky and T.K.\ Leen
(eds.), {\it Advances in Neural Information Processing Systems 7},
pp.\ 609--616. Cambridge, MA: MIT Press.


[2] Bower, J.M.\ \& Beeman, D.\ (1995) {\it The Book of GENESIS: Exploring
  Realistic Neural Models with the GEneral NEural SImulation System.}  New York:
TELOS/Springer--Verlag.


[3] Hasselmo, M.E., Schnell, E.\ \& Barkai, E.\ (1995) Dynamics of learning and
recall at excitatory recurrent synapses and cholinergic modulation in rat
hippocampal region CA3. {\it Journal of Neuroscience} {\bf 15}(7):5249-5262.
}


%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

\appendix

\section{Appendix / supplemental material}


Optionally include supplemental material (complete proofs, additional experiments and plots) in appendix.
All such materials \textbf{SHOULD be included in the main submission.}

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

\newpage
\section*{NeurIPS Paper Checklist}

%%% BEGIN INSTRUCTIONS %%%
The checklist is designed to encourage best practices for responsible machine learning research, addressing issues of reproducibility, transparency, research ethics, and societal impact. Do not remove the checklist: {\bf The papers not including the checklist will be desk rejected.} The checklist should follow the references and follow the (optional) supplemental material.  The checklist does NOT count towards the page
limit. 

Please read the checklist guidelines carefully for information on how to answer these questions. For each question in the checklist:
\begin{itemize}
    \item You should answer \answerYes{}, \answerNo{}, or \answerNA{}.
    \item \answerNA{} means either that the question is Not Applicable for that particular paper or the relevant information is Not Available.
    \item Please provide a short (1–2 sentence) justification right after your answer (even for NA). 
   % \item {\bf The papers not including the checklist will be desk rejected.}
\end{itemize}

{\bf The checklist answers are an integral part of your paper submission.} They are visible to the reviewers, area chairs, senior area chairs, and ethics reviewers. You will be asked to also include it (after eventual revisions) with the final version of your paper, and its final version will be published with the paper.

The reviewers of your paper will be asked to use the checklist as one of the factors in their evaluation. While "\answerYes{}" is generally preferable to "\answerNo{}", it is perfectly acceptable to answer "\answerNo{}" provided a proper justification is given (e.g., "error bars are not reported because it would be too computationally expensive" or "we were unable to find the license for the dataset we used"). In general, answering "\answerNo{}" or "\answerNA{}" is not grounds for rejection. While the questions are phrased in a binary way, we acknowledge that the true answer is often more nuanced, so please just use your best judgment and write a justification to elaborate. All supporting evidence can appear either in the main paper or the supplemental material, provided in appendix. If you answer \answerYes{} to a question, in the justification please point to the section(s) where related material for the question can be found.

IMPORTANT, please:
\begin{itemize}
    \item {\bf Delete this instruction block, but keep the section heading ``NeurIPS paper checklist"},
    \item  {\bf Keep the checklist subsection headings, questions/answers and guidelines below.}
    \item {\bf Do not modify the questions and only use the provided macros for your answers}.
\end{itemize} 
 

%%% END INSTRUCTIONS %%%


\begin{enumerate}

\item {\bf Claims}
    \item[] Question: Do the main claims made in the abstract and introduction accurately reflect the paper's contributions and scope?
    \item[] Answer: \answerTODO{} % Replace by \answerYes{}, \answerNo{}, or \answerNA{}.
    \item[] Justification: \justificationTODO{}
    \item[] Guidelines:
    \begin{itemize}
        \item The answer NA means that the abstract and introduction do not include the claims made in the paper.
        \item The abstract and/or introduction should clearly state the claims made, including the contributions made in the paper and important assumptions and limitations. A No or NA answer to this question will not be perceived well by the reviewers. 
        \item The claims made should match theoretical and experimental results, and reflect how much the results can be expected to generalize to other settings. 
        \item It is fine to include aspirational goals as motivation as long as it is clear that these goals are not attained by the paper. 
    \end{itemize}

\item {\bf Limitations}
    \item[] Question: Does the paper discuss the limitations of the work performed by the authors?
    \item[] Answer: \answerTODO{} % Replace by \answerYes{}, \answerNo{}, or \answerNA{}.
    \item[] Justification: \justificationTODO{}
    \item[] Guidelines:
    \begin{itemize}
        \item The answer NA means that the paper has no limitation while the answer No means that the paper has limitations, but those are not discussed in the paper. 
        \item The authors are encouraged to create a separate "Limitations" section in their paper.
        \item The paper should point out any strong assumptions and how robust the results are to violations of these assumptions (e.g., independence assumptions, noiseless settings, model well-specification, asymptotic approximations only holding locally). The authors should reflect on how these assumptions might be violated in practice and what the implications would be.
        \item The authors should reflect on the scope of the claims made, e.g., if the approach was only tested on a few datasets or with a few runs. In general, empirical results often depend on implicit assumptions, which should be articulated.
        \item The authors should reflect on the factors that influence the performance of the approach. For example, a facial recognition algorithm may perform poorly when image resolution is low or images are taken in low lighting. Or a speech-to-text system might not be used reliably to provide closed captions for online lectures because it fails to handle technical jargon.
        \item The authors should discuss the computational efficiency of the proposed algorithms and how they scale with dataset size.
        \item If applicable, the authors should discuss possible limitations of their approach to address problems of privacy and fairness.
        \item While the authors might fear that complete honesty about limitations might be used by reviewers as grounds for rejection, a worse outcome might be that reviewers discover limitations that aren't acknowledged in the paper. The authors should use their best judgment and recognize that individual actions in favor of transparency play an important role in developing norms that preserve the integrity of the community. Reviewers will be specifically instructed to not penalize honesty concerning limitations.
    \end{itemize}

\item {\bf Theory Assumptions and Proofs}
    \item[] Question: For each theoretical result, does the paper provide the full set of assumptions and a complete (and correct) proof?
    \item[] Answer: \answerTODO{} % Replace by \answerYes{}, \answerNo{}, or \answerNA{}.
    \item[] Justification: \justificationTODO{}
    \item[] Guidelines:
    \begin{itemize}
        \item The answer NA means that the paper does not include theoretical results. 
        \item All the theorems, formulas, and proofs in the paper should be numbered and cross-referenced.
        \item All assumptions should be clearly stated or referenced in the statement of any theorems.
        \item The proofs can either appear in the main paper or the supplemental material, but if they appear in the supplemental material, the authors are encouraged to provide a short proof sketch to provide intuition. 
        \item Inversely, any informal proof provided in the core of the paper should be complemented by formal proofs provided in appendix or supplemental material.
        \item Theorems and Lemmas that the proof relies upon should be properly referenced. 
    \end{itemize}

    \item {\bf Experimental Result Reproducibility}
    \item[] Question: Does the paper fully disclose all the information needed to reproduce the main experimental results of the paper to the extent that it affects the main claims and/or conclusions of the paper (regardless of whether the code and data are provided or not)?
    \item[] Answer: \answerTODO{} % Replace by \answerYes{}, \answerNo{}, or \answerNA{}.
    \item[] Justification: \justificationTODO{}
    \item[] Guidelines:
    \begin{itemize}
        \item The answer NA means that the paper does not include experiments.
        \item If the paper includes experiments, a No answer to this question will not be perceived well by the reviewers: Making the paper reproducible is important, regardless of whether the code and data are provided or not.
        \item If the contribution is a dataset and/or model, the authors should describe the steps taken to make their results reproducible or verifiable. 
        \item Depending on the contribution, reproducibility can be accomplished in various ways. For example, if the contribution is a novel architecture, describing the architecture fully might suffice, or if the contribution is a specific model and empirical evaluation, it may be necessary to either make it possible for others to replicate the model with the same dataset, or provide access to the model. In general. releasing code and data is often one good way to accomplish this, but reproducibility can also be provided via detailed instructions for how to replicate the results, access to a hosted model (e.g., in the case of a large language model), releasing of a model checkpoint, or other means that are appropriate to the research performed.
        \item While NeurIPS does not require releasing code, the conference does require all submissions to provide some reasonable avenue for reproducibility, which may depend on the nature of the contribution. For example
        \begin{enumerate}
            \item If the contribution is primarily a new algorithm, the paper should make it clear how to reproduce that algorithm.
            \item If the contribution is primarily a new model architecture, the paper should describe the architecture clearly and fully.
            \item If the contribution is a new model (e.g., a large language model), then there should either be a way to access this model for reproducing the results or a way to reproduce the model (e.g., with an open-source dataset or instructions for how to construct the dataset).
            \item We recognize that reproducibility may be tricky in some cases, in which case authors are welcome to describe the particular way they provide for reproducibility. In the case of closed-source models, it may be that access to the model is limited in some way (e.g., to registered users), but it should be possible for other researchers to have some path to reproducing or verifying the results.
        \end{enumerate}
    \end{itemize}


\item {\bf Open access to data and code}
    \item[] Question: Does the paper provide open access to the data and code, with sufficient instructions to faithfully reproduce the main experimental results, as described in supplemental material?
    \item[] Answer: \answerTODO{} % Replace by \answerYes{}, \answerNo{}, or \answerNA{}.
    \item[] Justification: \justificationTODO{}
    \item[] Guidelines:
    \begin{itemize}
        \item The answer NA means that paper does not include experiments requiring code.
        \item Please see the NeurIPS code and data submission guidelines (\url{https://nips.cc/public/guides/CodeSubmissionPolicy}) for more details.
        \item While we encourage the release of code and data, we understand that this might not be possible, so “No” is an acceptable answer. Papers cannot be rejected simply for not including code, unless this is central to the contribution (e.g., for a new open-source benchmark).
        \item The instructions should contain the exact command and environment needed to run to reproduce the results. See the NeurIPS code and data submission guidelines (\url{https://nips.cc/public/guides/CodeSubmissionPolicy}) for more details.
        \item The authors should provide instructions on data access and preparation, including how to access the raw data, preprocessed data, intermediate data, and generated data, etc.
        \item The authors should provide scripts to reproduce all experimental results for the new proposed method and baselines. If only a subset of experiments are reproducible, they should state which ones are omitted from the script and why.
        \item At submission time, to preserve anonymity, the authors should release anonymized versions (if applicable).
        \item Providing as much information as possible in supplemental material (appended to the paper) is recommended, but including URLs to data and code is permitted.
    \end{itemize}


\item {\bf Experimental Setting/Details}
    \item[] Question: Does the paper specify all the training and test details (e.g., data splits, hyperparameters, how they were chosen, type of optimizer, etc.) necessary to understand the results?
    \item[] Answer: \answerTODO{} % Replace by \answerYes{}, \answerNo{}, or \answerNA{}.
    \item[] Justification: \justificationTODO{}
    \item[] Guidelines:
    \begin{itemize}
        \item The answer NA means that the paper does not include experiments.
        \item The experimental setting should be presented in the core of the paper to a level of detail that is necessary to appreciate the results and make sense of them.
        \item The full details can be provided either with the code, in appendix, or as supplemental material.
    \end{itemize}

\item {\bf Experiment Statistical Significance}
    \item[] Question: Does the paper report error bars suitably and correctly defined or other appropriate information about the statistical significance of the experiments?
    \item[] Answer: \answerTODO{} % Replace by \answerYes{}, \answerNo{}, or \answerNA{}.
    \item[] Justification: \justificationTODO{}
    \item[] Guidelines:
    \begin{itemize}
        \item The answer NA means that the paper does not include experiments.
        \item The authors should answer "Yes" if the results are accompanied by error bars, confidence intervals, or statistical significance tests, at least for the experiments that support the main claims of the paper.
        \item The factors of variability that the error bars are capturing should be clearly stated (for example, train/test split, initialization, random drawing of some parameter, or overall run with given experimental conditions).
        \item The method for calculating the error bars should be explained (closed form formula, call to a library function, bootstrap, etc.)
        \item The assumptions made should be given (e.g., Normally distributed errors).
        \item It should be clear whether the error bar is the standard deviation or the standard error of the mean.
        \item It is OK to report 1-sigma error bars, but one should state it. The authors should preferably report a 2-sigma error bar than state that they have a 96\% CI, if the hypothesis of Normality of errors is not verified.
        \item For asymmetric distributions, the authors should be careful not to show in tables or figures symmetric error bars that would yield results that are out of range (e.g. negative error rates).
        \item If error bars are reported in tables or plots, The authors should explain in the text how they were calculated and reference the corresponding figures or tables in the text.
    \end{itemize}

\item {\bf Experiments Compute Resources}
    \item[] Question: For each experiment, does the paper provide sufficient information on the computer resources (type of compute workers, memory, time of execution) needed to reproduce the experiments?
    \item[] Answer: \answerTODO{} % Replace by \answerYes{}, \answerNo{}, or \answerNA{}.
    \item[] Justification: \justificationTODO{}
    \item[] Guidelines:
    \begin{itemize}
        \item The answer NA means that the paper does not include experiments.
        \item The paper should indicate the type of compute workers CPU or GPU, internal cluster, or cloud provider, including relevant memory and storage.
        \item The paper should provide the amount of compute required for each of the individual experimental runs as well as estimate the total compute. 
        \item The paper should disclose whether the full research project required more compute than the experiments reported in the paper (e.g., preliminary or failed experiments that didn't make it into the paper). 
    \end{itemize}
    
\item {\bf Code Of Ethics}
    \item[] Question: Does the research conducted in the paper conform, in every respect, with the NeurIPS Code of Ethics \url{https://neurips.cc/public/EthicsGuidelines}?
    \item[] Answer: \answerTODO{} % Replace by \answerYes{}, \answerNo{}, or \answerNA{}.
    \item[] Justification: \justificationTODO{}
    \item[] Guidelines:
    \begin{itemize}
        \item The answer NA means that the authors have not reviewed the NeurIPS Code of Ethics.
        \item If the authors answer No, they should explain the special circumstances that require a deviation from the Code of Ethics.
        \item The authors should make sure to preserve anonymity (e.g., if there is a special consideration due to laws or regulations in their jurisdiction).
    \end{itemize}


\item {\bf Broader Impacts}
    \item[] Question: Does the paper discuss both potential positive societal impacts and negative societal impacts of the work performed?
    \item[] Answer: \answerTODO{} % Replace by \answerYes{}, \answerNo{}, or \answerNA{}.
    \item[] Justification: \justificationTODO{}
    \item[] Guidelines:
    \begin{itemize}
        \item The answer NA means that there is no societal impact of the work performed.
        \item If the authors answer NA or No, they should explain why their work has no societal impact or why the paper does not address societal impact.
        \item Examples of negative societal impacts include potential malicious or unintended uses (e.g., disinformation, generating fake profiles, surveillance), fairness considerations (e.g., deployment of technologies that could make decisions that unfairly impact specific groups), privacy considerations, and security considerations.
        \item The conference expects that many papers will be foundational research and not tied to particular applications, let alone deployments. However, if there is a direct path to any negative applications, the authors should point it out. For example, it is legitimate to point out that an improvement in the quality of generative models could be used to generate deepfakes for disinformation. On the other hand, it is not needed to point out that a generic algorithm for optimizing neural networks could enable people to train models that generate Deepfakes faster.
        \item The authors should consider possible harms that could arise when the technology is being used as intended and functioning correctly, harms that could arise when the technology is being used as intended but gives incorrect results, and harms following from (intentional or unintentional) misuse of the technology.
        \item If there are negative societal impacts, the authors could also discuss possible mitigation strategies (e.g., gated release of models, providing defenses in addition to attacks, mechanisms for monitoring misuse, mechanisms to monitor how a system learns from feedback over time, improving the efficiency and accessibility of ML).
    \end{itemize}
    
\item {\bf Safeguards}
    \item[] Question: Does the paper describe safeguards that have been put in place for responsible release of data or models that have a high risk for misuse (e.g., pretrained language models, image generators, or scraped datasets)?
    \item[] Answer: \answerTODO{} % Replace by \answerYes{}, \answerNo{}, or \answerNA{}.
    \item[] Justification: \justificationTODO{}
    \item[] Guidelines:
    \begin{itemize}
        \item The answer NA means that the paper poses no such risks.
        \item Released models that have a high risk for misuse or dual-use should be released with necessary safeguards to allow for controlled use of the model, for example by requiring that users adhere to usage guidelines or restrictions to access the model or implementing safety filters. 
        \item Datasets that have been scraped from the Internet could pose safety risks. The authors should describe how they avoided releasing unsafe images.
        \item We recognize that providing effective safeguards is challenging, and many papers do not require this, but we encourage authors to take this into account and make a best faith effort.
    \end{itemize}

\item {\bf Licenses for existing assets}
    \item[] Question: Are the creators or original owners of assets (e.g., code, data, models), used in the paper, properly credited and are the license and terms of use explicitly mentioned and properly respected?
    \item[] Answer: \answerTODO{} % Replace by \answerYes{}, \answerNo{}, or \answerNA{}.
    \item[] Justification: \justificationTODO{}
    \item[] Guidelines:
    \begin{itemize}
        \item The answer NA means that the paper does not use existing assets.
        \item The authors should cite the original paper that produced the code package or dataset.
        \item The authors should state which version of the asset is used and, if possible, include a URL.
        \item The name of the license (e.g., CC-BY 4.0) should be included for each asset.
        \item For scraped data from a particular source (e.g., website), the copyright and terms of service of that source should be provided.
        \item If assets are released, the license, copyright information, and terms of use in the package should be provided. For popular datasets, \url{paperswithcode.com/datasets} has curated licenses for some datasets. Their licensing guide can help determine the license of a dataset.
        \item For existing datasets that are re-packaged, both the original license and the license of the derived asset (if it has changed) should be provided.
        \item If this information is not available online, the authors are encouraged to reach out to the asset's creators.
    \end{itemize}

\item {\bf New Assets}
    \item[] Question: Are new assets introduced in the paper well documented and is the documentation provided alongside the assets?
    \item[] Answer: \answerTODO{} % Replace by \answerYes{}, \answerNo{}, or \answerNA{}.
    \item[] Justification: \justificationTODO{}
    \item[] Guidelines:
    \begin{itemize}
        \item The answer NA means that the paper does not release new assets.
        \item Researchers should communicate the details of the dataset/code/model as part of their submissions via structured templates. This includes details about training, license, limitations, etc. 
        \item The paper should discuss whether and how consent was obtained from people whose asset is used.
        \item At submission time, remember to anonymize your assets (if applicable). You can either create an anonymized URL or include an anonymized zip file.
    \end{itemize}

\item {\bf Crowdsourcing and Research with Human Subjects}
    \item[] Question: For crowdsourcing experiments and research with human subjects, does the paper include the full text of instructions given to participants and screenshots, if applicable, as well as details about compensation (if any)? 
    \item[] Answer: \answerTODO{} % Replace by \answerYes{}, \answerNo{}, or \answerNA{}.
    \item[] Justification: \justificationTODO{}
    \item[] Guidelines:
    \begin{itemize}
        \item The answer NA means that the paper does not involve crowdsourcing nor research with human subjects.
        \item Including this information in the supplemental material is fine, but if the main contribution of the paper involves human subjects, then as much detail as possible should be included in the main paper. 
        \item According to the NeurIPS Code of Ethics, workers involved in data collection, curation, or other labor should be paid at least the minimum wage in the country of the data collector. 
    \end{itemize}

\item {\bf Institutional Review Board (IRB) Approvals or Equivalent for Research with Human Subjects}
    \item[] Question: Does the paper describe potential risks incurred by study participants, whether such risks were disclosed to the subjects, and whether Institutional Review Board (IRB) approvals (or an equivalent approval/review based on the requirements of your country or institution) were obtained?
    \item[] Answer: \answerTODO{} % Replace by \answerYes{}, \answerNo{}, or \answerNA{}.
    \item[] Justification: \justificationTODO{}
    \item[] Guidelines:
    \begin{itemize}
        \item The answer NA means that the paper does not involve crowdsourcing nor research with human subjects.
        \item Depending on the country in which research is conducted, IRB approval (or equivalent) may be required for any human subjects research. If you obtained IRB approval, you should clearly state this in the paper. 
        \item We recognize that the procedures for this may vary significantly between institutions and locations, and we expect authors to adhere to the NeurIPS Code of Ethics and the guidelines for their institution. 
        \item For initial submissions, do not include any information that would break anonymity (if applicable), such as the institution conducting the review.
    \end{itemize}

\end{enumerate}


\end{document}
